A new compressed cover tree for k-nearest neighbour search and the stable-under-noise mergegram of a point cloud

This thesis consists of two topics related to computational geometry and one topic related to topological data analysis (TDA), which combines fields of computational geometry and algebraic topology for analyzing data. The first part studies the classical problem of finding k nearest neighbors to m query points in a larger set of n reference points in any metric space. The second part is about the construction of a Minimum Spanning Tree (MST) on any finite metric space. The third part extends the key concept of persistence within Topological Data Analysis in a new direction.

==> 100Points25NoiseResults/dim2.csv <==
e, m, n, h, c
0.005, 0.9984000015258788, 0.9728000116348265, 0.9955999994277954, 0.4098000013828278
0.01, 0.9958000040054322, 0.9398000073432924, 0.9410000014305115, 0.4075999987125397
0.015, 0.9670000052452087, 0.9342000031471253, 0.9369999980926516, 0.41120000004768376
0.02, 0.9228000020980834, 0.8617999958992005, 0.8458000087738036, 0.44179999828338623
0.025, 0.8270000052452089, 0.7751999974250793, 0.6642000055313111, 0.3480000007152557
0.03, 0.8336000013351441, 0.7284000015258789, 0.6578000020980834, 0.4035999989509582
0.035, 0.7463999962806701, 0.6912000012397767, 0.5873999989032745, 0.3419999986886978
0.04, 0.6162000036239623, 0.5473999953269958, 0.487999997138977, 0.3527999973297119
0.045, 0.6487999963760377, 0.5276000022888183, 0.49019999861717223, 0.37039999902248383
0.05, 0.5776000022888184, 0.5327999949455261, 0.45759999632835385, 0.399200000166893


==> 100Points25NoiseResults/dim3.csv <==
e, m, n, h, c
0.005, 0.9980000019073486, 0.9814000105857849, 0.9978000020980835, 0.2635999971628189
0.01, 0.9966000032424926, 0.9746000075340271, 0.9888000059127808, 0.2537999987602234
0.015, 0.9810000061988831, 0.9324000000953674, 0.9464000010490418, 0.24640000104904178
0.02, 0.9438000011444091, 0.9291999983787538, 0.8836000013351442, 0.2579999971389771
0.025, 0.9058000016212464, 0.9053999996185302, 0.8190000009536744, 0.2404000002145767
0.03, 0.8820000052452087, 0.8398000025749207, 0.7986000037193297, 0.23639999806880949
0.035, 0.8251999974250793, 0.8144000053405762, 0.727400004863739, 0.24379999876022337
0.04, 0.7888000035285949, 0.7307999968528747, 0.6591999912261963, 0.2578000003099442
0.045, 0.7401999998092651, 0.6846000099182128, 0.6059999966621399, 0.2241999989748001
0.05, 0.5956000006198883, 0.6390000033378602, 0.5233999967575074, 0.26979999721050263


==> 100Points25NoiseResults/dim4.csv <==
e, m, n, h, c
0.005, 0.9980000019073486, 0.9812000107765197, 0.9960000014305115, 0.36680000066757196
0.01, 0.9874000072479248, 0.9834000086784362, 0.9784000086784361, 0.364200000166893
0.015, 0.9626000046730041, 0.9644000029563904, 0.9620000100135803, 0.3600000044703483
0.02, 0.9604000067710876, 0.942000002861023, 0.9173999977111815, 0.3455999970436096
0.025, 0.941000006198883, 0.9017999958992003, 0.8059999990463258, 0.3111999970674515
0.03, 0.9140000009536744, 0.8683999967575075, 0.8370000052452087, 0.3433999985456467
0.035, 0.8451999998092651, 0.8152000021934509, 0.7312000036239623, 0.3713999944925308
0.04, 0.8233999967575073, 0.7462000012397765, 0.6977999949455261, 0.3650000017881393
0.045, 0.8016000008583068, 0.7589999985694885, 0.6166000020503998, 0.3854000014066696
0.05, 0.6157999980449677, 0.6174000024795532, 0.5585999977588654, 0.3286000007390976


==> 100Points25NoiseResults/dim5.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9752000069618225, 0.9998000001907348, 0.8381999969482422
0.01, 0.9904000043869019, 0.9626000094413758, 0.9904000067710876, 0.8663999986648558
0.015, 0.9752000045776368, 0.9296000003814697, 0.9682000017166137, 0.8723999953269959
0.02, 0.9548000049591066, 0.9427999973297119, 0.9388000011444092, 0.8031999969482422
0.025, 0.9315999984741211, 0.9011999988555909, 0.8475999975204468, 0.8801999998092651
0.03, 0.9380000019073487, 0.8407999968528748, 0.79, 0.9132000088691712
0.035, 0.8410000014305116, 0.8186000061035157, 0.7659999942779542, 0.860599992275238
0.04, 0.8505999946594238, 0.7487999987602233, 0.6868000078201294, 0.861199996471405
0.045, 0.7614000010490416, 0.6987999963760376, 0.6155999994277954, 0.7531999993324281
0.05, 0.6980000007152558, 0.7043999934196472, 0.6185999977588654, 0.7137999963760375


==> 100Points25NoiseResults/dim5Cor.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9752000069618225, 0.9998000001907348, 0.1564
0.01, 0.9904000043869019, 0.9626000094413758, 0.9904000067710876, 0.1608
0.015, 0.9752000045776368, 0.9296000003814697, 0.9682000017166137, 0.159
0.02, 0.9548000049591066, 0.9427999973297119, 0.9388000011444092, 0.1592
0.025, 0.9315999984741211, 0.9011999988555909, 0.8475999975204468, 0.1582
0.03, 0.9380000019073487, 0.8407999968528748, 0.79, 0.15
0.035, 0.8410000014305116, 0.8186000061035157, 0.7659999942779542, 0.1732
0.04, 0.8505999946594238, 0.7487999987602233, 0.6868000078201294, 0.1602
0.045, 0.7614000010490416, 0.6987999963760376, 0.6155999994277954, 0.1488
0.05, 0.6980000007152558, 0.7043999934196472, 0.6185999977588654, 0.1624


==> 20Points5Noise/output2.csv <==
e, m, n, h, c
0.005, 1.0, 0.9758000063896178, 0.9996000003814697, 0.6951999974250793
0.01, 1.0, 0.9701999974250792, 1.0, 0.748600001335144
0.015, 1.0, 0.9712000036239624, 0.9998000001907348, 0.7809999966621399
0.02, 0.9988000011444091, 0.9561999964714051, 1.0, 0.7911999940872192
0.025, 0.986399998664856, 0.9483999991416932, 0.9870000100135805, 0.8031999993324279
0.03, 0.9870000100135803, 0.9418000006675721, 0.9584000039100647, 0.733999993801117
0.035, 0.9810000109672548, 0.9222000002861023, 0.9490000033378602, 0.7183999967575072
0.04, 0.9758000040054322, 0.8699999976158141, 0.9436000061035156, 0.7496000003814698
0.045, 0.9456000041961671, 0.8524000024795532, 0.8751999998092652, 0.6840000009536743
0.05, 0.9295999979972839, 0.8491999936103822, 0.8432000017166137, 0.7419999957084655


==> 20Points5Noise/output3.csv <==
e, m, n, h, c
0.005, 1.0, 0.9790000128746031, 1.0, 0.5076000022888184
0.01, 1.0, 0.9646000003814696, 1.0, 0.46959999918937684
0.015, 0.9982000017166136, 0.9694000029563904, 0.9992000007629394, 0.416399998664856
0.02, 0.9978000020980835, 0.9635999965667723, 0.9990000009536744, 0.46879999876022344
0.025, 0.9948000049591064, 0.9488000059127808, 0.9962000036239624, 0.3657999968528748
0.03, 0.9932000041007996, 0.9625999975204469, 0.9902000045776367, 0.48000000238418583
0.035, 0.989800009727478, 0.9456000065803529, 0.9926000046730042, 0.5230000007152558
0.04, 0.9778000092506408, 0.9136000061035157, 0.9542000031471252, 0.448199999332428
0.045, 0.9792000102996825, 0.9202000021934509, 0.9575999975204468, 0.47599999785423275
0.05, 0.957799997329712, 0.8963999962806701, 0.9404000043869019, 0.4393999981880188


==> 20Points5Noise/output4.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9800000071525574, 1.0, 0.7159999990463255
0.01, 0.9982000017166138, 0.9794000124931335, 0.9990000009536744, 0.7198000037670136
0.015, 0.9990000009536744, 0.9672000122070312, 0.9996000003814697, 0.7246000003814697
0.02, 0.9934000039100648, 0.963800003528595, 0.9986000013351439, 0.6464000034332276
0.025, 0.9936000061035155, 0.9517999958992005, 0.9974000024795533, 0.5885999977588654
0.03, 0.9956000018119813, 0.9493999910354614, 0.9940000057220459, 0.660799995660782
0.035, 0.9880000019073487, 0.9333999991416931, 0.9794000029563904, 0.6550000023841858
0.04, 0.9804000139236451, 0.9212000036239623, 0.9672000050544739, 0.69360000371933
0.045, 0.9478000020980835, 0.888199999332428, 0.9389999985694886, 0.6934000015258789
0.05, 0.9646000027656555, 0.8970000004768371, 0.9256000018119812, 0.7241999983787537


==> 20Points5Noise/output5.csv <==
e, m, n, h, c
0.005, 0.9998000001907348, 0.9810000109672548, 1.0, 0.322399999499321
0.01, 0.9994000005722047, 0.9722000050544739, 1.0, 0.28839999794960025
0.015, 0.9974000024795533, 0.9626000022888185, 0.9990000009536744, 0.29099999904632573
0.02, 0.9946000051498413, 0.9583999967575073, 0.9990000009536744, 0.2773999977111817
0.025, 0.9914000034332275, 0.9342000031471253, 0.9974000024795531, 0.3430000013113022
0.03, 0.9922000050544739, 0.9362000012397766, 0.9864000082015991, 0.271199996471405
0.035, 0.9874000096321106, 0.9353999972343445, 0.9896000075340272, 0.2843999987840653
0.04, 0.9712000036239624, 0.922999997138977, 0.9674000024795533, 0.2933999955654144
0.045, 0.9564000010490418, 0.9330000019073486, 0.9514000010490417, 0.30180000185966493
0.05, 0.9712000083923339, 0.8941999983787537, 0.9366000032424926, 0.2683999991416931


==> NewTables/ProjectiveGaussian.csv <==
e,c,m,p,nn4
0.0, 0.9637999892234802, 0.9994666695594787, 0.9928666591644287, 0.7271333336830139
0.05, 0.9220000147819519, 0.9768666625022888, 0.961133337020874, 0.5778000116348266
0.1, 0.916866683959961, 0.966266679763794, 0.9151333332061767, 0.5444666683673859
0.15, 0.9198000073432923, 0.9452000021934509, 0.8527333259582519, 0.45273332595825194
0.2, 0.9342666745185852, 0.8734000086784363, 0.758733332157135, 0.40706667304039
0.25, 0.9033999919891358, 0.7962000012397766, 0.649399995803833, 0.2950666666030884


==> NewTables/ProjectiveUniform.csv <==
e,nn4,nn5,nn6
0.0, 0.6764666795730591, 0.760866665840149, 0.8108666777610779
0.05, 0.6031333446502686, 0.6972666621208191, 0.7968000054359436
0.1, 0.6016000032424926, 0.7051333427429199, 0.7596666693687439
0.15, 0.598466670513153, 0.6503333330154419, 0.7107333421707154
0.2, 0.5643333315849304, 0.5685333490371705, 0.5241333350539208
0.25, 0.3923333376646042, 0.5574666738510132, 0.35126667022705077


==> NewTables/ProjectiveUniform2.csv <==
e, c, m, n, p
0.0, 0.9590666651725769, 0.997266685962677, 0.6298666715621948, 0.9981999874114991
0.05, 0.8904666662216186, 0.9857333302497864, 0.5547333359718323, 0.9772666573524476
0.1, 0.8811999917030334, 0.9725333213806152, 0.5038666725158691, 0.9519333362579345
0.15, 0.8484666824340821, 0.9621333360671998, 0.4747333347797394, 0.9194000124931335
0.2, 0.7449999928474427, 0.9374666690826416, 0.422733336687088, 0.8854666709899902
0.25, 0.6337999939918518, 0.916866660118103, 0.38293332457542417, 0.8335333466529846


==> NewTables/ScaleGaussian.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.9555999994277954, 0.9998000025749206, 0.6381999969482421, 0.9996000051498413, 0.7046666741371155, 0.678600013256073
0.05, 0.9330666780471801, 0.9913333296775818, 0.5305333375930786, 0.9812000036239624, 0.5642000079154968, 0.5989333510398864
0.1, 0.9033999919891358, 0.9860000014305115, 0.46926666498184205, 0.9679999828338623, 0.5239999949932098, 0.6039999961853028
0.15, 0.9315999984741211, 0.9810000061988831, 0.4701999962329865, 0.9579999804496765, 0.5306000113487244, 0.5725333333015442
0.2, 0.9184000134468079, 0.9784666538238526, 0.4854666590690613, 0.9368666768074035, 0.5396666646003723, 0.5807333350181579
0.25, 0.9342666625976562, 0.9670000076293945, 0.43646666407585144, 0.933733332157135, 0.4964666724205017, 0.5682666778564454


==> NewTables/ScaleUniform.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.965533338, 0.998666668, 0.641466664, 0.998800002, 0.667933334, 0.705533336
0.1, 0.8743333458900452, 0.9798666715621949, 0.47400000095367434, 0.9522666692733764, 0.49166666269302367, 0.5838666558265686
0.2, 0.7784000039100647, 0.9668666601181031, 0.4248000025749207, 0.9164000034332276, 0.431466668844223, 0.5032666623592377
0.3, 0.6514000058174133, 0.9425333142280579, 0.36786665916442873, 0.8455333352088928, 0.40446666479110716, 0.469866669178009
0.4, 0.5611333250999451, 0.9027999997138977, 0.3331999957561493, 0.7796666622161865, 0.359933340549469, 0.3981333315372467
0.5, 0.4677999973297119, 0.8375333428382874, 0.28873333632946013, 0.6954666614532471, 0.3193333387374878, 0.36419999599456787


==> NewTables/ScaleUniformTwo.csv <==
e, c, m, n, p, a, b
0.0, 0.965533338, 0.998666668, 0.641466664, 0.998800002, 0.667933334, 0.705533336
0.1, 0.8743333458900452, 0.9798666715621949, 0.47400000095367434, 0.9522666692733764, 0.49166666269302367, 0.5838666558265686
0.2, 0.7784000039100647, 0.9668666601181031, 0.4248000025749207, 0.9164000034332276, 0.431466668844223, 0.5032666623592377
0.3, 0.6514000058174133, 0.9425333142280579, 0.36786665916442873, 0.8455333352088928, 0.40446666479110716, 0.469866669178009
0.4, 0.5611333250999451, 0.9027999997138977, 0.3331999957561493, 0.7796666622161865, 0.359933340549469, 0.3981333315372467
0.5, 0.4677999973297119, 0.8375333428382874, 0.28873333632946013, 0.6954666614532471, 0.3193333387374878, 0.36419999599456787


==> Tables/Density/resultsStar.csv <==
NumPoints,Param0.025,Param0.05,Param0.075,Param0.1,Param0.125,Param0.15
400,0.586418,0.551005,0.498398,0.404588,0.279758,0.218735
600,0.553068,0.508735,0.439159,0.312656,0.212343,0.129743
800,0.513825,0.555478,0.483247,0.361744,0.18422,0.102433
1000,0.541726,0.51806,0.506539,0.278116,0.109279,0.0881505
1200,0.558617,0.54474,0.492201,0.311271,0.112557,0.0831892
1400,0.54824,0.516163,0.50943,0.324733,0.11296,0.0973134
1600,0.548271,0.549865,0.530607,0.261078,0.12394,0.0860519
1800,0.51784,0.52238,0.461006,0.273417,0.0772077,0.0826977
2000,0.577289,0.517219,0.476936,0.17804,0.069781,0.0793903
2200,0.545112,0.507324,0.453964,0.166423,0.0677771,0.0791039
2400,0.565299,0.523612,0.47575,0.201526,0.0708375,0.0827604
2600,0.526039,0.478438,0.465465,0.152686,0.0694891,0.0820727
2800,0.560848,0.524838,0.455784,0.225376,0.0711917,0.0809162
3000,0.573731,0.535895,0.503862,0.179067,0.065707,0.0791071
3200,0.580137,0.572917,0.488797,0.13926,0.0643321,0.0742809
3400,0.533656,0.511021,0.493363,0.135021,0.069484,0.083126
3600,0.545403,0.522963,0.473785,0.116462,0.0661465,0.079037
3800,0.5749,0.537931,0.530103,0.108331,0.0664542,0.0753054
4000,0.520886,0.491427,0.432014,0.0978964,0.0689859,0.0786797


==> Tables/Density/resultsTube.csv <==
Distance, Param0.025, Param0.05, Param0.075, Param0.1,Param0.125, Param0.15
0,0.993433,0.887206,1,1,1,1
0.001,0.993508,0.887503,0.999737,0.999849,0.999944,0.999926
0.002,0.993727,0.888393,0.998951,0.999397,0.999775,0.999703
0.003,0.99408,0.889875,0.997645,0.998641,0.999494,0.999331
0.004,0.994552,0.891946,0.995824,0.997577,0.9991,0.998809
0.005,0.99512,0.8946,0.993498,0.996202,0.998594,0.998137
0.006,0.995758,0.897828,0.990679,0.99451,0.997975,0.997315
0.007,0.996439,0.901611,0.98738,0.992495,0.997243,0.99634
0.008,0.997134,0.905925,0.983619,0.990149,0.996397,0.995211
0.009,0.997813,0.910732,0.979416,0.987467,0.995435,0.993928
0.01,0.998448,0.915986,0.974793,0.984441,0.994356,0.992487
0.011,0.999011,0.92163,0.969774,0.981066,0.993158,0.990888
0.012,0.999477,0.927594,0.964385,0.977336,0.991836,0.989127
0.013,0.999816,0.933802,0.958652,0.973247,0.990387,0.987204
0.014,1,0.940166,0.9526,0.968797,0.988806,0.985115
0.015,0.999994,0.946599,0.946254,0.963984,0.987087,0.982857
0.016,0.999757,0.953007,0.939637,0.958812,0.985224,0.980428
0.017,0.999243,0.9593,0.932768,0.953281,0.983209,0.977825
0.018,0.998399,0.965391,0.925667,0.947396,0.981034,0.975043
0.019,0.997164,0.971196,0.918347,0.941164,0.978689,0.972081
0.02,0.995474,0.976638,0.910821,0.934587,0.976164,0.968934
0.021,0.993265,0.981648,0.903099,0.927679,0.973449,0.965599
0.022,0.990471,0.98616,0.895189,0.920446,0.970532,0.962073
0.023,0.987037,0.990119,0.887096,0.912896,0.967401,0.958352
0.024,0.982913,0.993471,0.878826,0.905036,0.964045,0.954434
0.025,0.978064,0.996172,0.870383,0.896874,0.960451,0.950315
0.026,0.972471,0.998181,0.861771,0.888416,0.956607,0.945993
0.027,0.966132,0.999466,0.852994,0.879672,0.9525,0.941465
0.028,0.959066,1,0.844055,0.870649,0.948121,0.93673
0.029,0.951309,0.999763,0.834959,0.86136,0.943457,0.931784
0.03,0.942916,0.998744,0.825707,0.851817,0.938501,0.926627
0.031,0.933957,0.996939,0.816305,0.842032,0.933243,0.921257
0.032,0.924512,0.994351,0.806754,0.832022,0.927678,0.915673
0.033,0.914672,0.99099,0.79706,0.821801,0.921801,0.909874
0.034,0.904527,0.986875,0.787226,0.811388,0.915608,0.903859
0.035,0.894168,0.982028,0.777256,0.800797,0.909097,0.897629
0.036,0.883676,0.976477,0.767156,0.790044,0.902269,0.891183
0.037,0.873127,0.970251,0.756931,0.779143,0.895125,0.88452
0.038,0.86258,0.963386,0.74659,0.768107,0.887666,0.877642
0.039,0.852082,0.955914,0.736139,0.756946,0.879895,0.870548
0.04,0.841667,0.94787,0.725589,0.745665,0.871815,0.863238
0.041,0.831352,0.939288,0.714948,0.734273,0.863431,0.855712
0.042,0.821143,0.930199,0.704226,0.72277,0.854746,0.847971
0.043,0.811033,0.920633,0.693433,0.711163,0.845763,0.840015
0.044,0.801006,0.910615,0.68258,0.699449,0.836486,0.831841
0.045,0.791034,0.900169,0.671675,0.687631,0.826918,0.823452
0.046,0.781087,0.889314,0.660728,0.675712,0.817063,0.814846
0.047,0.771126,0.878067,0.649746,0.663692,0.806924,0.806021
0.048,0.761109,0.866444,0.638737,0.651575,0.796504,0.796979
0.049,0.750991,0.854456,0.627707,0.639366,0.785807,0.787718
0.05,0.740727,0.842115,0.616659,0.62707,0.774836,0.778237
0.051,0.73027,0.82943,0.605597,0.614694,0.763595,0.768535
0.052,0.719576,0.816413,0.594523,0.602246,0.752086,0.758611
0.053,0.708601,0.803073,0.583436,0.589738,0.740312,0.748465
0.054,0.697306,0.789418,0.572335,0.577178,0.728278,0.738095
0.055,0.685657,0.775461,0.561217,0.564577,0.715984,0.727498
0.056,0.673625,0.761211,0.550077,0.551945,0.703434,0.716674
0.057,0.661188,0.74668,0.538908,0.539291,0.69063,0.70562
0.058,0.64833,0.731882,0.527704,0.526622,0.677574,0.694334
0.059,0.634977,0.71683,0.516457,0.513943,0.66427,0.682811
0.06,0.621227,0.701537,0.505156,0.501258,0.650722,0.671046
0.061,0.607104,0.686019,0.493793,0.488567,0.636933,0.659035
0.062,0.592591,0.67029,0.482359,0.475869,0.622908,0.646771
0.063,0.577673,0.654363,0.470844,0.463166,0.608652,0.634246
0.064,0.562437,0.63825,0.45924,0.450451,0.594172,0.621453
0.065,0.546963,0.621963,0.447539,0.43772,0.579474,0.608381
0.066,0.531242,0.605512,0.435734,0.424968,0.564562,0.595021
0.067,0.515348,0.588903,0.423819,0.412191,0.549444,0.581363
0.068,0.499307,0.572143,0.41179,0.399382,0.534124,0.567395
0.069,0.483177,0.555237,0.399644,0.386539,0.518606,0.553106
0.07,0.466951,0.538186,0.387381,0.373658,0.502894,0.538485
0.071,0.45073,0.520998,0.375,0.360737,0.486991,0.523525
0.072,0.434516,0.503673,0.362502,0.347773,0.470904,0.508218
0.073,0.418342,0.486213,0.349889,0.334767,0.454635,0.492555
0.074,0.402198,0.468623,0.337165,0.321722,0.438191,0.476538
0.075,0.386037,0.450904,0.324334,0.308637,0.42158,0.460163
0.076,0.369953,0.433064,0.3114,0.29552,0.404809,0.443437
0.077,0.353893,0.415105,0.298368,0.282372,0.38789,0.426365
0.078,0.337846,0.397037,0.285246,0.269201,0.370834,0.408959
0.079,0.32181,0.378868,0.272038,0.256012,0.353655,0.391231
0.08,0.305745,0.360601,0.258754,0.242817,0.336364,0.373197
0.081,0.289655,0.34225,0.245399,0.229621,0.318974,0.35488
0.082,0.273518,0.32382,0.231983,0.216432,0.301499,0.336299
0.083,0.257363,0.305317,0.218514,0.203269,0.283948,0.317476
0.084,0.241146,0.286752,0.204999,0.190138,0.266331,0.298431
0.085,0.224906,0.268128,0.191445,0.177049,0.248658,0.279188
0.086,0.208631,0.249443,0.17786,0.164006,0.230938,0.259769
0.087,0.192322,0.230706,0.164249,0.151021,0.213176,0.240197
0.088,0.176007,0.211911,0.150615,0.138094,0.195388,0.22049
0.089,0.15969,0.193058,0.136962,0.125232,0.177578,0.200671
0.09,0.143382,0.174136,0.123292,0.112434,0.159757,0.180759
0.091,0.1271,0.155148,0.109609,0.0997027,0.141933,0.160774
0.092,0.110854,0.136068,0.095914,0.0870358,0.124117,0.140731
0.093,0.0946863,0.116918,0.0822095,0.0744307,0.106315,0.12065
0.094,0.0785805,0.0976783,0.0684985,0.061887,0.0885328,0.100542
0.095,0.0625866,0.0783321,0.0547844,0.0494006,0.0707777,0.0804214
0.096,0.0467175,0.0588901,0.0410718,0.036971,0.0530499,0.0603001
0.097,0.0309833,0.0393603,0.0273661,0.0245946,0.0353477,0.0401848
0.098,0.0154047,0.019729,0.0136732,0.0122715,0.0176647,0.0200838
0.099,0,0,0,0,0,0


==> Tables/MSGK/Point100.csv <==
features,Gamma,maxLength,NumVertices,Time
1,15.396,0.103458,399,8391.25
2,16.4489,0.112506,544.1,6719.81
3,9.13644,0.123972,769.31,7199.47
4,5.62397,0.132028,1004.7,8646.15
5,3.98743,0.140138,1238.65,9940.76
6,3.24388,0.147616,1470.04,11502.6
7,2.78454,0.154575,1701.7,12692.8
8,2.48978,0.163591,1930.3,14187.6
9,2.25684,0.170725,2159.24,15723.6
10,2.08252,0.178572,2386.04,17095.2
11,1.9376,0.187565,2610.43,18498.1
12,1.86697,0.199022,2834.52,19857.7
13,1.78208,0.209097,3055.39,21342
14,1.71796,0.218425,3275.2,22589.7
15,1.64673,0.228658,3492.85,24267.9


==> Tables/MSGK/Point200.csv <==
features,Gamma,maxLength,NumVertices,Time
1,23.99,0.07999,799,18863.5
2,27.857,0.088972,1078.57,12941.7
3,11.9906,0.0963024,1533.57,13314.5
4,7.09596,0.102726,2002.48,16205.2
5,5.01039,0.108214,2468.86,19639.7
6,3.83514,0.113595,2931.96,22309.4
7,3.22024,0.117779,3397.79,25447.2
8,2.8105,0.12239,3864.51,28450.1
9,2.56387,0.126594,4330.17,31678.9
10,2.4047,0.130531,4792.58,34650.2
11,2.24502,0.134741,5256.43,37272.8
12,2.11823,0.138711,5721.8,40708.7
13,2.00186,0.142541,6184.74,43445.4
14,1.92206,0.146447,6644.52,45848.6
15,1.82866,0.150434,7106.4,49072


==> Tables/MSGK/Point300.csv <==
features,Gamma,maxLength,NumVertices,Time
1,30.6869,0.0697315,1199,32117.3
2,35.9188,0.0770661,1611.73,20354.3
3,13.8431,0.083499,2294.12,20984.1
4,7.45384,0.0890693,2991.69,25651.1
5,5.28035,0.0934537,3688.17,30367.7
6,4.2028,0.0977746,4383.87,34970.4
7,3.49362,0.101844,5077.6,39478.8
8,3.03477,0.105743,5773.11,44336.4
9,2.72457,0.109159,6466.78,49215
10,2.53055,0.112392,7159.37,53396.9
11,2.36536,0.115272,7855.66,58068.8
12,2.22617,0.118019,8550.82,63030.4
13,2.12377,0.121171,9245.02,67766.8
14,2.03531,0.123714,9941.45,71973.4
15,1.95857,0.126328,10634.8,76488.2


==> Tables/MSGK/Point400.csv <==
features,Gamma,maxLength,NumVertices,Time
1,36.7653,0.0646744,1599,46253.4
2,44.4047,0.0708798,2146.68,27484.1
3,15.3027,0.0764266,3056.71,28410.6
4,8.1047,0.0806257,3986.13,34293
5,5.58954,0.0845075,4911.63,40986.9
6,4.28869,0.0880589,5832.94,46838.8
7,3.72285,0.0915476,6754.89,53017
8,3.22627,0.0947498,7676.2,59616.2
9,2.88999,0.0973671,8599.98,65974.9
10,2.69288,0.100284,9522.9,72153.1
11,2.52716,0.102896,10448.1,78214.2
12,2.35648,0.105137,11374,84181.1
13,2.23009,0.107522,12297.6,90585.8
14,2.13737,0.110143,13223.5,96678.5
15,2.04114,0.112355,14147.5,103327


==> Tables/MSGK/Point500.csv <==
features,Gamma,maxLength,NumVertices,Time
1,44.0175,0.0599163,1999,60732.4
2,50.4373,0.0662698,2676.12,34828.8
3,15.226,0.0706048,3819.26,35751.7
4,8.35807,0.0750958,4980.46,43457.3
5,5.65825,0.0785109,6134.58,51881.7
6,4.53284,0.0816664,7286.08,59598.5
7,3.76681,0.08479,8434.73,66601.8
8,3.33865,0.0878187,9582.69,74567.7
9,3.01374,0.0906257,10732.2,83136.3
10,2.74237,0.093251,11877.7,90055.2
11,2.54648,0.0956701,13023.9,97778.7
12,2.40232,0.0979539,14171.9,106535
13,2.29314,0.100402,15323.1,115254
14,2.1895,0.102627,16475.9,121462
15,2.09204,0.104619,17629.5,130599


==> Tables/MSGK/Point600.csv <==
features,Gamma,maxLength,NumVertices,Time
1,49.4262,0.0567915,2399,75844.6
2,56.1754,0.0625263,3207.36,41546.1
3,16.9288,0.0669633,4576.94,44069.2
4,8.65834,0.0709517,5972.01,53438.8
5,5.7997,0.0738845,7355.14,63618.1
6,4.51642,0.0768425,8733.93,72572
7,3.90936,0.0795687,10111.9,82457
8,3.42857,0.0819016,11487.1,92182.5
9,3.06957,0.0842159,12855.9,102798
10,2.84716,0.0866113,14227.9,111205
11,2.66333,0.0890513,15604.2,121090
12,2.46855,0.09134,16980,130576
13,2.34288,0.0934031,18354.2,140232
14,2.24345,0.095226,19732.9,149437
15,2.16461,0.0970925,21110.7,159411


==> Tables/MSGK/Star2Out.csv <==
features,Gamma,maxLength,NumVertices,Time
1,34.6937,0.0579586,999,30348.2
2,40.2234,0.0643175,1340.31,17488
3,13.2832,0.0699168,1910.33,18269
4,7.33,0.0736868,2492.55,22133.2
5,5.13771,0.0772968,3069.17,26601.6
6,4.12853,0.080519,3643.39,30131.5
7,3.5678,0.0836754,4217.85,34465.3
8,3.04534,0.0868309,4790.58,38467.2
9,2.78945,0.0897258,5365.09,42285.6
10,2.56525,0.092173,5941.56,46461.6
11,2.41274,0.0946045,6517.3,51103.6
12,2.28585,0.0969171,7091.97,54523.7
13,2.16283,0.0990392,7668.82,58353.3
14,2.06171,0.101292,8246.1,61416.3
15,1.98824,0.103399,8822.57,66289.3


==> Tables/MSGK/Star4Out.csv <==
features,Gamma,maxLength,NumVertices,Time
1,41.9974,0.058934,1999,62743.8
2,48.6481,0.0655499,2677.89,35390.2
3,14.8716,0.0701252,3819.89,36540.5
4,8.13705,0.0746658,4981.79,44698.3
5,5.71716,0.0782074,6136.32,53305.8
6,4.55335,0.0813952,7288.91,60164.4
7,3.85119,0.084454,8436.99,69268.2
8,3.38437,0.0873017,9584.98,76901.5
9,3.03468,0.0900796,10736.8,85443.6
10,2.72418,0.0924697,11885.2,92413.1
11,2.56149,0.0948269,13034.8,100726
12,2.43197,0.0973271,14184.8,108582
13,2.30428,0.0993909,15331.5,117094
14,2.18818,0.101305,16483.1,124769
15,2.09842,0.103588,17633.9,133593


==> Tables/MSGK/Star6Out.csv <==
features,Gamma,maxLength,NumVertices,Time
1,49.3175,0.0600349,2999,94621.6
2,57.8327,0.066595,4013.12,54209
3,16.4508,0.0711853,5724.5,55356.2
4,8.63327,0.0749711,7464.07,68325.2
5,6.04415,0.0785902,9194.64,80932.3
6,4.71101,0.0819986,10918.1,92288.5
7,3.94368,0.0849557,12639,105396
8,3.44074,0.0877367,14361.1,118143
9,3.0909,0.090013,16082.9,130881
10,2.83479,0.0923923,17806.6,141695
11,2.65687,0.0947896,19523.1,155469
12,2.51824,0.0971302,21242.7,166588
13,2.3908,0.0995788,22968,180109
14,2.2801,0.101921,24693.7,191287
15,2.18882,0.10362,26420.6,205230


==> Tables/MSGK/Star8Out.csv <==
features,Gamma,maxLength,NumVertices,Time
1,59.055,0.0609041,3999,127757
2,61.8982,0.0670042,5353.46,72697.1
3,17.7118,0.071969,7630.68,74618.6
4,9.03669,0.0759618,9953.3,90427.4
5,6.22414,0.0799952,12261,108505
6,4.82205,0.0832933,14560.2,123848
7,4.05721,0.0861962,16855.2,141133
8,3.57829,0.0886382,19142.5,157421
9,3.17917,0.0914032,21436.5,173859
10,2.89172,0.093831,23726.6,188612
11,2.72437,0.0961894,26013.7,207547
12,2.5479,0.0981529,28308.1,221488
13,2.39769,0.1,30600.9,240192
14,2.3125,0.102462,32894.9,255084
15,2.21241,0.104455,35193.1,272386


==> Tables/MassiveTest/Documentation.txt <==
200 Points per Edge:

0 : 50 edges,
1 : 100 edges,
2 :  150 edges
3 : 200 edges
n : 50 * (n+1) edges


==> Tables/MassiveTest/MSEOpti.csv <==
Vertices,Alpha,Dense,Mapper
25,0.005756352204287,0.005088641551344,0.007676699392995
50,0.006188365730944,0.005293493491905,0.012401993955628
75,0.006505203586037,0.005445640173589,0.017106151238795
100,0.006862285865411,0.005606224264439,0.02052542872778
125,0.007175494501269,0.00576022627549,0.024164235024001
150,0.007477131059992,0.005967766986725,0.029918048987943
175,0.007731649944772,0.006093221192697,0.032230224159587
200,0.007937228423195,0.006188947446183,0.035838785581706
225,0.008204073205664,0.006342071700319,0.040200388669853
250,0.008372061657444,0.006467678858954,0.042646169610387
275,0.008563367045633,0.006561386986856,0.045411550487821
300,0.008838622132838,0.006665488782028,0.04830145615681
325,0.00896254231106,0.006787659635385,0.050689439763583
350,0.009136889641786,0.00689302873959,0.053471990904012
375,0.009398627380997,0.006982064603468,0.055552639441846
400,0.009464696209483,0.007031193238685,0.058876098370458


==> Tables/MassiveTest/MSEOrig.csv <==
Vertices,Alpha,Dense,Mapper
25,0.011060711908228,0.009067998325487,0.020545707348532
50,0.011604273124729,0.009195772606355,0.033919412823975
75,0.011949571539655,0.009273876392354,0.044650075856341
100,0.012328693315021,0.009244359947313,0.051195812609262
125,0.012676442650915,0.009336877434643,0.056870024961446
150,0.012955547971854,0.009477621529544,0.068143984283058
175,0.013142986875995,0.009485586117296,0.070774004647526
200,0.013187047435541,0.009417929892213,0.076442631460088
225,0.013487160084773,0.009532927773774,0.083904685728318
250,0.01338397337821,0.009546459966211,0.086499422436245
275,0.013508854269341,0.009541663853369,0.089956421686198
300,0.01374263313766,0.009538882969211,0.094077621429719
325,0.013772805567385,0.009603759649796,0.096937420842092
350,0.013889893768531,0.009654912957663,0.101177879888466
375,0.014128238092119,0.009646898084991,0.103127611184706
400,0.01401472080076,0.00957519941755,0.108521393455764


==> Tables/MassiveTest/MaxMinOriginal.csv <==
Vertices,Dense,Mapper,Alpha
25,0.366713,0.501249,0.314423
50,0.383391,0.691089,0.353697
75,0.387354,0.801211,0.392973
100,0.389451,0.887524,0.421193
125,0.394214,0.912897,0.427464
150,0.395637,0.990089,0.430917
175,0.396634,1.04762,0.463042
200,0.397794,1.02749,0.461875
225,0.398247,1.13446,0.480414
250,0.399867,1.12594,0.476139
275,0.400656,1.12567,0.472277
300,0.399059,1.14812,0.496257
325,0.400722,1.19515,0.489567
350,0.402243,1.18759,0.49385
375,0.403012,1.20943,0.504374
400,0.401233,1.23967,0.503227


==> Tables/MassiveTest/MaxMinUpgraded.csv <==
Vertices,Dense,Mapper,Alpha
25,0.158442,0.247026,0.189019
50,0.199016,0.40559,0.222013
75,0.21916,0.498952,0.239542
100,0.241807,0.560281,0.265299
125,0.251235,0.598897,0.278994
150,0.272471,0.653047,0.301632
175,0.27478,0.679921,0.306974
200,0.286822,0.687511,0.319634
225,0.288928,0.740912,0.328149
250,0.293419,0.770817,0.343913
275,0.298788,0.797152,0.349246
300,0.301581,0.79373,0.356823
325,0.306786,0.826805,0.36069
350,0.310121,0.827345,0.364339
375,0.313874,0.870914,0.372702
400,0.31483,0.860281,0.375478


==> Tables/MassiveTest/SuccessRateReal.csv <==
Vertices,Dense,Mapper,Alpha
25,0.903405,0.839339,0.812103
50,0.879387,0.853463,0.807128
75,0.881382,0.815747,0.810932
100,0.887317,0.796463,0.810234
125,0.882422,0.790043,0.817122
150,0.886001,0.73558,0.807099
175,0.887536,0.722165,0.813481
200,0.893623,0.687318,0.822874
225,0.890609,0.658267,0.81318
250,0.883849,0.642975,0.82458
275,0.894519,0.629151,0.823282
300,0.891677,0.57377,0.826713
325,0.891586,0.568215,0.822751
350,0.88799,0.539857,0.823602
375,0.887142,0.538001,0.822199
400,0.891614,0.49549,0.819455


==> Tables/MassiveTest/TimeOptimization.csv <==
Vertices,Alpha,Dense,Mapper
25,0.273017783164978,0.281282074451446,0.286821947097778
50,0.292894248962402,0.273022215366363,0.271509501934051
75,0.287752010822296,0.285333714485168,0.302199790477753
100,0.31726713180542,0.310673382282257,0.371526637077331
125,0.382345824241638,0.375659079551697,0.468197264671326
150,0.427703776359558,0.393670747280121,0.547006475925446
175,0.465813782215118,0.433425581455231,0.605222420692444
200,0.513652050495148,0.479264225959778,0.70084442615509
225,0.565572392940521,0.515622701644897,0.851714310646057
250,0.613808052539825,0.560477011203766,0.971104941368103
275,0.653784387111664,0.580762085914612,1.04572860956192
300,0.72885481595993,0.637930970191956,1.14916349649429
325,0.787754728794098,0.682284216880798,1.29457330465317
350,0.837588531970978,0.717808575630188,1.4434455037117
375,0.930051901340485,0.760434789657593,1.6086123752594
400,0.95791216135025,0.794535574913025,1.76226613044739


==> Tables/MassiveTest/VertexNumReal.csv <==
Vertices,Dense,Mapper,Alpha
25,45.76,47.8,76.63
50,90.56,70.39,150.83
75,135.34,89.54,224.3
100,180.18,110.59,297.69
125,222.96,128.14,366.34
150,268.48,138.94,441.38
175,311.53,156.57,509.58
200,355.59,170.48,583.46
225,400.44,182.39,653.15
250,444.89,198.07,726.28
275,486.35,211.7,795.54
300,531.71,221.33,863.81
325,575.73,235.38,934.2
350,618.9,247.38,1004.82
375,663.38,261.86,1073.33
400,707.32,268.94,1144.5


==> Tables/MassiveTest/resultsTime.csv <==
Vertices,Dense,Mapper,Alpha
25,0.476991,0.515175,0.519175
50,0.930683,1.0299,1.02943
75,1.42755,1.57744,1.55012
100,1.95161,2.09713,2.08444
125,2.45092,2.617,2.60118
150,2.9467,3.16384,3.09287
175,3.49618,3.72764,3.63682
200,4.00255,4.24113,4.15891
225,4.55616,4.75038,4.69067
250,5.06797,5.28894,5.21409
275,5.60939,5.77368,5.68389
300,6.12078,6.31109,6.19815
325,6.6402,6.81175,6.703
350,7.23926,7.376,7.28615
375,7.79651,7.87232,7.77503
400,8.2948,8.37691,8.23282


==> Tables/MassiveTest2/MSEOptimized.csv <==
Points,Alpha,Dense,Mapper
50,0.008786868157809,0.006468698324087,0.026449894209837
100,0.00737731260199,0.00586406328343,0.023055676348383
150,0.006975748869684,0.005703525025435,0.021746330742241
200,0.006824367526712,0.005608980968491,0.020744711657445
250,0.006756464427321,0.005545973898108,0.020370178466466
300,0.006731117970288,0.005545917647938,0.020083109251604
350,0.006687433269281,0.005481189420572,0.020036325797686
400,0.006689168216094,0.005470131648144,0.020181600638633
450,0.006662736718948,0.005469142719963,0.020206380089319
500,0.00663705754653,0.005433652296012,0.020075343314228
550,0.006632306123955,0.005443522943739,0.019633181238741
600,0.006620378094862,0.005429244705497,0.01981853014468
650,0.006646605598036,0.005416123500325,0.0195828123138
700,0.006605262200817,0.005420338695879,0.019774608968129
750,0.006626079898228,0.005414015889208,0.019575583840171
800,0.006610263351332,0.005404046004771,0.019495360648029


==> Tables/MassiveTest2/MSEOriginal.csv <==
Points,Alpha,Dense,Mapper
50,0.020011438490172,0.015382777364902,0.064623075068009
100,0.014656677324906,0.011115251861098,0.056986688989676
150,0.012877450897831,0.009746333486021,0.053247861417976
200,0.012268820456887,0.009290909178832,0.051646231410356
250,0.011942712775636,0.009049287272748,0.050531479477446
300,0.011823041070972,0.008908007374578,0.050925212545858
350,0.011527608817653,0.008793591114662,0.050242333965464
400,0.011519240984102,0.008717228807255,0.050133879468747
450,0.011380363863892,0.008654449272242,0.050762654105407
500,0.011206613609317,0.00855021626363,0.050024773522653
550,0.011162370052348,0.008557278347708,0.048604382831602
600,0.011183515364883,0.008489924366664,0.049253734005408
650,0.011140541874243,0.008459073313417,0.049566156149552
700,0.011042076319497,0.008406871713091,0.049429197604136
750,0.011194255109732,0.008432220930017,0.048741703347792
800,0.011053377204142,0.008428992508345,0.048851534527007


==> Tables/MassiveTest2/MaxMinOriginal.csv <==
Points,Dense,Mapper,Alpha
50,0.430764,0.895483,0.514658
100,0.404367,0.906095,0.46362
150,0.395672,0.876619,0.421226
200,0.391801,0.892901,0.408078
250,0.389612,0.878279,0.391595
300,0.387492,0.907909,0.388552
350,0.386316,0.912223,0.379636
400,0.386235,0.903677,0.376297
450,0.386768,0.916331,0.374649
500,0.386856,0.919776,0.373235
550,0.384637,0.889532,0.362588
600,0.384257,0.902409,0.363623
650,0.383242,0.908928,0.356997
700,0.38216,0.919849,0.359639
750,0.382784,0.885805,0.359699
800,0.383435,0.901845,0.350286


==> Tables/MassiveTest2/MaxMinUpgraded.csv <==
Points,Dense,Mapper,Alpha
50,0.298678,0.560151,0.331292
100,0.262035,0.569386,0.29092
150,0.248784,0.576255,0.27899
200,0.243074,0.563423,0.255841
250,0.232973,0.55467,0.250761
300,0.232509,0.550616,0.248282
350,0.227153,0.570509,0.244532
400,0.227101,0.576251,0.241444
450,0.227757,0.55872,0.245505
500,0.221233,0.561629,0.232021
550,0.217321,0.560088,0.235587
600,0.218782,0.5576,0.230325
650,0.214266,0.559929,0.232372
700,0.219775,0.56112,0.236941
750,0.211486,0.5545,0.228884
800,0.212374,0.558814,0.224825


==> Tables/MassiveTest2/ReadME.txt <==
Graph with 100 points and
50 + 50*i points per edge.


==> Tables/MassiveTest2/SuccessRateReal.csv <==
Points,Dense, Mapper, Alpha
50,0.784635,0.685794,0.775347
100,0.846467,0.751729,0.812798
150,0.869601,0.783147,0.81027
200,0.89123,0.794034,0.81675
250,0.898016,0.807191,0.811276
300,0.90013,0.81465,0.805443
350,0.913783,0.826451,0.806454
400,0.912101,0.818421,0.803369
450,0.909497,0.823551,0.802322
500,0.919854,0.821787,0.801008
550,0.91658,0.82444,0.797774
600,0.920432,0.826533,0.796586
650,0.923218,0.829161,0.789503
700,0.923146,0.822841,0.797366
750,0.929827,0.826308,0.790468
800,0.924479,0.83114,0.791402


==> Tables/MassiveTest2/TimeOptimization.csv <==
Points,Alpha,Dense,Mapper
50,0.286321094036102,0.281124653816223,0.279344909191132
100,0.28426155090332,0.287704367637634,0.30293642282486
150,0.309021279811859,0.297495653629303,0.32345458984375
200,0.339687683582306,0.338307383060455,0.382395997047424
250,0.375656366348267,0.374946229457855,0.432640469074249
300,0.420746736526489,0.402333812713623,0.4761443400383
350,0.461794676780701,0.457605929374695,0.517601854801178
400,0.487104096412659,0.476681728363037,0.559137516021729
450,0.505981993675232,0.509345638751984,0.58897367477417
500,0.533866889476776,0.548537783622742,0.627654500007629
550,0.580293271541595,0.614200203418732,0.701698298454285
600,0.640159401893616,0.657412979602814,0.762750880718231
650,0.707437512874603,0.738197803497314,0.782284903526306
700,0.685892155170441,0.706936409473419,0.808136823177338
750,0.693433763980865,0.716302788257599,0.836852493286133
800,0.763696765899658,0.818038203716278,0.938368337154388


==> Tables/MassiveTest2/VertexNumReal.csv <==
Points,Dense, Mapper, Alpha
50,168.22,100.77,262.12
100,176.73,105.95,286.17
150,179.06,109.21,294.49
200,179.93,110.88,297.99
250,181.44,111.19,299.73
300,181.91,111.37,301.58
350,181.59,112.36,303.25
400,182.32,111.96,302.93
450,182.5,111.71,303.87
500,182.66,112.65,304.18
550,182.44,112.6,305.76
600,182.53,112.63,306.04
650,182.86,112.62,306.06
700,182.92,113.06,307.13
750,182.27,113.1,306.76
800,182.57,113.14,307.4


==> Tables/MassiveTest2/resultsTime.csv <==
Points,Dense, Mapper, Alpha,AlphaOpt,DenseOpt,MapperOpt
50,0.380231,0.479501,0.488954,0.286321094036102,0.281124653816223,0.279344909191132
100,0.83054,1.00424,0.997564,0.28426155090332,0.287704367637634,0.30293642282486
150,1.34059,1.52599,1.51667,0.309021279811859,0.297495653629303,0.32345458984375
200,1.91866,2.07733,2.09182,0.339687683582306,0.338307383060455,0.382395997047424
250,2.51898,2.61044,2.58535,0.375656366348267,0.374946229457855,0.432640469074249
300,3.16429,3.13501,3.09646,0.420746736526489,0.402333812713623,0.4761443400383
350,3.87131,3.69692,3.68331,0.461794676780701,0.457605929374695,0.517601854801178
400,4.56769,4.2222,4.19996,0.487104096412659,0.476681728363037,0.559137516021729
450,5.32901,4.76671,4.70581,0.505981993675232,0.509345638751984,0.58897367477417
500,6.13146,5.25775,5.24463,0.533866889476776,0.548537783622742,0.627654500007629
550,6.94281,5.8028,5.75661,0.580293271541595,0.614200203418732,0.701698298454285
600,7.76937,6.31195,6.26623,0.640159401893616,0.657412979602814,0.762750880718231
650,8.69109,6.85891,6.78347,0.707437512874603,0.738197803497314,0.782284903526306
700,9.68307,7.41353,7.3845,0.685892155170441,0.706936409473419,0.808136823177338
750,10.6107,7.92928,7.92943,0.693433763980865,0.716302788257599,0.836852493286133
800,11.5954,8.41262,8.41288,0.763696765899658,0.818038203716278,0.938368337154388


==> Tables/MergeImage.csv <==
a,b
0.02,1
0.04,0.984
0.06,0.8855
0.08,0.718
0.1,0.539


==> Tables/MergePermutation.csv <==
a, b
0.02, 0.9985
0.04, 0.9480
0.06, 0.7970
0.08, 0.6435
0.10, 0.4900



==> Tables/Optimization/BigGraphOpt.csv <==
Iteration,lr5,lr10,lr15,lr20,lr25,lr30
1,0.00957519941755,0.00957519941755,0.00957519941755,0.00957519941755,0.00957519941755,0.00957519941755
2,0.009522717469228,0.009470746240482,0.009419284051178,0.00936833122218,0.009317886463607,0.009267948609571
3,0.009471244894603,0.009370277394905,0.009272221445739,0.009176996512294,0.009084529491351,0.008994735531348
4,0.009420756000836,0.009273601857125,0.009133368707129,0.008999704150787,0.008872277335595,0.008750773120784
5,0.009371228218055,0.009180533542501,0.009002136322726,0.008835136089853,0.008678707768828,0.008532077646986
6,0.009322637998927,0.009090898758744,0.008877987029037,0.008682125477761,0.008501706809969,0.008335277808757
7,0.009274962457856,0.009004532683393,0.008760431816776,0.008539623154604,0.008339439415062,0.0081575514167
8,0.009228178318407,0.00892128416079,0.008649019418394,0.008406690088906,0.008190315651507,0.007996501880803
9,0.009182263693458,0.008841007520201,0.008543327413585,0.008282494251093,0.008052959078123,0.007850086864161
10,0.009137198763586,0.008763566277034,0.008442976446812,0.00816628996134,0.007926149259242,0.007716563044599
11,0.009092963148055,0.008688831639652,0.008347616277335,0.008057400615828,0.007808819294928,0.00759443699998
12,0.009049535912978,0.008616677924332,0.008256919943098,0.007955225495891,0.007700039520984,0.007482418988101
13,0.009006898264428,0.008546988063396,0.008170590760636,0.007859216163705,0.007598985216112,0.007379389500368
14,0.008965032957008,0.008479652720396,0.008088351924011,0.007768881352352,0.007504928242015,0.007284397540456
15,0.008923920996448,0.008414569154636,0.008009950160577,0.007683776333013,0.007417216465428,0.007196601267804
16,0.008883544868241,0.008351637736824,0.007935146514391,0.007603500898801,0.007335281243546,0.007115264105029
17,0.008843887789815,0.008290764535687,0.007863721116013,0.007527688148249,0.007258617142147,0.007039746701798
18,0.008804932679016,0.008231863034237,0.007795473366491,0.007456001780369,0.007186762637467,0.006969487656002
19,0.00876666493925,0.008174849273056,0.007730215531815,0.007388140546959,0.007119309002776,0.006903997441989
20,0.008729067274873,0.008119641652667,0.007667773422275,0.007323837676859,0.007055894293608,0.006842842991676
21,0.008692125394024,0.00806616614401,0.007607985899054,0.00726284044519,0.006996189205771,0.006785624772626
22,0.008655823054707,0.008014349655006,0.007550698854438,0.007204916528943,0.006939904418355,0.006731995911864
23,0.008620145235804,0.007964124896877,0.00749577127891,0.00714985499479,0.006886777087765,0.006681656109366
24,0.008585078405618,0.007915426177471,0.007443071916325,0.007097466410888,0.006836566678381,0.006634328486263
25,0.008550608793986,0.007868189562964,0.007392480699394,0.007047572048947,0.006789046698136,0.006589762036684
26,0.00851672332363,0.007822359258447,0.007343886024133,0.007000012656123,0.006744020284798,0.006547740029127
27,0.008483409071364,0.007777879784382,0.007297181895903,0.006954640567112,0.006701313494859,0.006508060594383
28,0.008450653821198,0.00773469724354,0.007252267522977,0.006911321083405,0.006660761877389,0.006470543725025
29,0.008418445337112,0.007692761027975,0.007209047752958,0.006869930207306,0.006622214639003,0.006435029210178
30,0.008386771028606,0.007652022895511,0.007167435878045,0.006830346722255,0.006585534905443,0.006401370450796
31,0.008355619357538,0.00761243792542,0.007127351210103,0.006792458733835,0.006550601235571,0.006369432743672
32,0.008324978385637,0.007573961511888,0.00708871763779,0.006756167691379,0.006517296827935,0.006339095874135
33,0.008294837404222,0.007536550397594,0.007051463214632,0.006721384630483,0.006485515663484,0.006310250296991
34,0.008265186377131,0.007500164750262,0.007015521435387,0.006688021750941,0.006455163143316,0.006282791454935
35,0.008236014453568,0.007464767624286,0.006980830608192,0.006656001469708,0.006426152589616,0.006256631727672
36,0.008207311582921,0.007430321662082,0.006947329479381,0.006625246404564,0.006398400520363,0.00623168864945
37,0.008179067986376,0.007396794425498,0.00691496596109,0.006595687872846,0.006371830669238,0.006207881676631
38,0.008151273013479,0.007364152139228,0.006883687080842,0.006567264310291,0.006346374749056,0.006185136736428
39,0.008123917151225,0.007332364195143,0.006853442140921,0.006539913039,0.006321969211752,0.006163389676753
40,0.008096992429314,0.007301399504539,0.006824182045165,0.00651357779863,0.00629855255209,0.00614258061115
41,0.008070489326997,0.007271228464977,0.006795862060961,0.006488207049046,0.006276068666119,0.006122651670785
42,0.008044398332399,0.007241822780186,0.006768440165265,0.006463752014579,0.006254470300798,0.006103552583868
43,0.008018711619914,0.007213156421671,0.006741879037834,0.006440168757852,0.006233709731503,0.006085234360942
44,0.007993420480509,0.007185204449246,0.006716142254101,0.006417412978423,0.006213739453895,0.006067653830781
45,0.00796851742417,0.007157940911006,0.006691193281304,0.006395443922882,0.006194517208853,0.006050771195237
46,0.007943994050179,0.007131345215579,0.006667000786301,0.006374224262073,0.006176003522991,0.00603454652674
47,0.00791984195572,0.007105393213066,0.006643530986,0.006353718445262,0.006158162966368,0.006018947469574
48,0.007896053767218,0.007080064465832,0.006620753821175,0.006333894607644,0.0061409626208,0.006003938015697
49,0.007872621926433,0.00705533721908,0.006598642125365,0.006314720723331,0.006124368545183,0.005989487560423
50,0.007849540523588,0.007031193238685,0.006577169489223,0.006296165797986,0.006108352546044,0.005975566539115
51,0.007826802427913,0.007007614658514,0.006556308771239,0.006278203331898,0.006092885172325,0.005962148776747
52,0.00780440063039,0.006984582058046,0.006536036969725,0.00626080883188,0.006077940938664,0.005949209249376
53,0.007782328152145,0.006962078826262,0.006516329525797,0.006243957857544,0.006063496493984,0.005936725321219
54,0.00776057877439,0.00694008881179,0.00649716557729,0.006227624920995,0.006049529108898,0.005924674071315
55,0.007739145362022,0.006918596138712,0.00647852374232,0.006211788154095,0.006036015767103,0.00591303500067
56,0.007718022901948,0.006897585975822,0.00646038569281,0.00619642609201,0.006022937713781,0.005901787357237
57,0.007697204763522,0.006877042818376,0.006442732819436,0.006181518938233,0.006010274720486,0.005890913510153
58,0.007676684763766,0.006856951968983,0.006425546361003,0.00616704824264,0.005998007424467,0.005880396296889
59,0.007656458378461,0.006837298720303,0.006408808665582,0.006152996775131,0.005986119215144,0.005870219765559
60,0.007636519218993,0.006818070070336,0.00639250379762,0.006139346428988,0.005974592854393,0.005860368040721
61,0.007616861075497,0.006799253129084,0.006376615881699,0.006126081848986,0.005963414445225,0.005850826265986
62,0.007597479470824,0.006780835162659,0.00636113058745,0.006113188154391,0.005952569093503,0.005841582510084
63,0.007578368390664,0.006762805701154,0.006346033700256,0.006100649636354,0.005942043856073,0.005832623592938
64,0.00755952318285,0.006745154212833,0.006331312914461,0.006088453850139,0.005931824484862,0.005823935936728
65,0.007540938391248,0.006727869065257,0.006316953868365,0.006076587536545,0.005921899985274,0.005815510319279
66,0.007522609174953,0.006710939789994,0.006302943499317,0.006065039275433,0.005912257525537,0.005807333471004
67,0.007504531617435,0.00669435602327,0.006289270272298,0.00605379704583,0.005902885528467,0.005799396468142
68,0.007486700375751,0.006678108695661,0.006275924466917,0.006042848417249,0.005893773674789,0.005791688157254
69,0.007469110327338,0.006662188129685,0.006262895824569,0.006032184575611,0.005884912085849,0.005784199518522
70,0.007451757548517,0.006646583908348,0.006250173275304,0.006021794338372,0.005876291653656,0.005776921560567
71,0.007434637908339,0.006631288322685,0.006237746663049,0.006011667949277,0.005867903294663,0.005769846935518
72,0.00741774764365,0.006616292250985,0.006225605465814,0.006001795503112,0.005859737539391,0.005762966981765
73,0.007401082038588,0.00660158897764,0.006213741273168,0.005992169024734,0.005851785365819,0.005756275880326
74,0.007384637178125,0.006587170070089,0.006202144785592,0.005982778461392,0.005844041136151,0.005749766722399
75,0.007368409836701,0.006573027368513,0.00619080679885,0.0059736170627,0.005836496937615,0.005743431818098
76,0.007352395582445,0.006559153559169,0.006179720655821,0.005964676902396,0.005829144182867,0.005737265067378
77,0.00733659040008,0.00654554193114,0.006168877568174,0.005955950466316,0.005821977700745,0.005731261024851
78,0.007320990833541,0.006532184619373,0.006158271290448,0.005947431512514,0.005814990825701,0.005725412806048
79,0.007305593082206,0.006519075756888,0.006147893609583,0.005939112019974,0.005808175667486,0.005719714735663
80,0.007290393129118,0.006506208833645,0.006137737984252,0.005930986242271,0.005801527586248,0.005714163106425
81,0.007275387758101,0.006493577191027,0.006127797641167,0.005923047606686,0.005795040009957,0.005708751569144
82,0.007260573770045,0.006481175285553,0.006118066502146,0.005915289996251,0.005788707430684,0.005703474386381
83,0.007245947440639,0.006468997741596,0.006108537552499,0.00590770726669,0.005782524337441,0.005698327496077
84,0.007231505316265,0.006457039058095,0.006099205630741,0.005900294566542,0.00577648658291,0.005693306480728
85,0.00721724530911,0.006445293452895,0.006090064647646,0.005893046076079,0.005770589535995,0.005688406163728
86,0.007203163658137,0.006433755334808,0.006081109477987,0.005885957187017,0.00576482778162,0.00568362408463
87,0.007189255973992,0.006422419957968,0.006072335396286,0.005879023148894,0.005759198263621,0.005678955441511
88,0.00717552058726,0.006411281568129,0.006063737781093,0.005872239273812,0.005753697443296,0.005674394479593
89,0.007161954672083,0.006400336210828,0.006055310693036,0.005865600292677,0.005748320689229,0.00566994020678
90,0.007148555697726,0.006389578450747,0.00604704913497,0.005859102068369,0.005743063583595,0.005665588197575
91,0.007135320646846,0.006379004445826,0.006038949727624,0.005852739876652,0.005737922833498,0.005661335859035
92,0.007122246168333,0.006368609783981,0.006031007793073,0.00584651171503,0.005732895612799,0.00565718048834
93,0.00710933011529,0.006358390196457,0.006023218663352,0.005840412297698,0.005727977876924,0.005653117852594
94,0.007096569677934,0.00634834152001,0.00601557841046,0.00583443781516,0.005723165642007,0.005649144388376
95,0.007083962417613,0.006338460801446,0.006008082893332,0.005828584569426,0.005718456836022,0.005645258095226
96,0.007071505308052,0.006328742980135,0.006000728619314,0.005822850870346,0.005713848685076,0.005641456597267
97,0.007059195875406,0.006319184298516,0.005993511226904,0.005817232217917,0.005709337497698,0.005637738100322
98,0.007047032155903,0.006309780880376,0.005986426797837,0.005811724567766,0.005704919890154,0.005634099794132
99,0.00703501210253,0.006300529347885,0.00597947255142,0.005806325206555,0.005700593228303,0.005630539290375
100,0.007023133492513,0.006291426480918,0.005972645840153,0.00580103200726,0.00569635536487,0.005627053255476
101,0.007011393792681,0.006282469320298,0.005965942421729,0.005795841029112,0.00569220370627,0.005623640095186
102,0.006999790424072,0.006273654932473,0.00595935967355,0.005790749408677,0.005688135036381,0.005620297948183
103,0.006988321407792,0.006264980273269,0.005952894847244,0.005785754340776,0.005684148562561,0.005617023984777
104,0.006976984538263,0.006256442175718,0.005946544919406,0.005780853652603,0.005680240854817,0.005613817377402
105,0.006965777942183,0.006248037385397,0.005940306419717,0.005776045088003,0.005676408327547,0.00561067547859
106,0.006954699751537,0.006239762597589,0.005934177345438,0.005771326278597,0.005672650647562,0.00560759498334
107,0.006943747972218,0.006231615045379,0.005928155257654,0.005766694079488,0.005668965715829,0.005604574725185
108,0.006932920450006,0.006223592139024,0.005922236650433,0.005762147366704,0.005665351369591,0.005601614797438
109,0.00692221530287,0.006215691419547,0.005916419030822,0.005757683977701,0.005661806177069,0.005598712256645
110,0.006911630998375,0.006207909995616,0.005910700129416,0.005753302245165,0.005658328336438,0.005595865816625
111,0.006901165160664,0.006200245047099,0.005905077878672,0.005748999645026,0.005654915763542,0.005593074257829
112,0.006890816298031,0.006192694041451,0.005899550076081,0.005744773804677,0.005651565741768,0.005590337430034
113,0.00688058228728,0.006185255450241,0.005894114096723,0.005740622918975,0.005648277146975,0.005587652636821
114,0.006870461521997,0.006177926460821,0.005888768083531,0.005736545493615,0.005645048770389,0.005585018587512
115,0.006860451926823,0.006170704672248,0.005883510038355,0.005732540206909,0.005641879472097,0.005582433472872
116,0.006850551779085,0.006163588479085,0.005878338165873,0.005728604663379,0.005638767902553,0.005579897130151
117,0.006840759434516,0.006156575241388,0.005873250210516,0.00572473686616,0.005635712292843,0.005577407161549
118,0.006831073295735,0.006149662878829,0.0058682440007,0.005720935633281,0.005632711749841,0.005574962933682
119,0.006821491611562,0.006142849541488,0.00586331802634,0.005717199926407,0.005629764137353,0.005572562745587
120,0.006812013030224,0.006136132906225,0.005858469609394,0.005713527719632,0.005626868119253,0.005570206128063
121,0.006802635894856,0.006129511560185,0.005853697928869,0.005709917158755,0.005624022510359,0.005567892196257
122,0.006793358514077,0.006122983524337,0.005849001903967,0.005706367051557,0.005621226438927,0.005565620559229
123,0.006784179497415,0.006116546126502,0.00584437908979,0.005702875752179,0.005618477719664,0.005563389622124
124,0.006775097668757,0.006110197916684,0.005839828089231,0.00569944200956,0.005615776376333,0.005561198719979
125,0.006766111609394,0.006103937735554,0.005835346475484,0.005696064378101,0.005613121408749,0.005559045718275
126,0.006757220399869,0.006097763748043,0.005830933443692,0.005692741360178,0.00561051033042,0.005556929268496
127,0.006748422157995,0.006091674040468,0.005826588456719,0.005689472061998,0.005607941322854,0.005554846917235
128,0.006739715500345,0.006085666972933,0.005822309519157,0.005686255662873,0.005605414729064,0.005552799711788
129,0.006731099209,0.006079741253679,0.005818095081495,0.005683090547019,0.005602930499431,0.005550787808479
130,0.006722572146459,0.006073895603095,0.005813943111358,0.005679974908925,0.005600486880521,0.005548809285123
131,0.006714132418525,0.006068128669809,0.005809852441373,0.005676907589586,0.005598082545508,0.005546863237669
132,0.006705779297596,0.006062438494553,0.005805822606992,0.005673888245346,0.005595717038423,0.005544948849778
133,0.006697511582153,0.006056823358303,0.005801851981431,0.005670916056175,0.005593389696638,0.005543065522764
134,0.006689328028498,0.006051282177383,0.005797938862996,0.005667989571469,0.005591100447362,0.005541212896081
135,0.00668122757882,0.006045813774297,0.005794082652078,0.005665108038496,0.005588847743905,0.005539390162649
136,0.006673209027696,0.006040417099945,0.005790281231824,0.005662270707253,0.005586630399432,0.005537596359055
137,0.006665270850101,0.006035090515115,0.005786534080663,0.005659476488681,0.005584447669224,0.005535831076026
138,0.006657411718632,0.006029832718822,0.00578284034143,0.005656724277367,0.005582298959519,0.005534093329375
139,0.006649630639786,0.006024642409843,0.00577919880376,0.005654013088613,0.005580184209421,0.00553238234119
140,0.006641926974835,0.006019518463792,0.005775608462293,0.005651341733424,0.005578101931176,0.005530697205212
141,0.006634299295793,0.006014459523584,0.005772068269095,0.005648709648554,0.005576051556959,0.005529037782519
142,0.006626746566051,0.006009464351738,0.005768577026885,0.005646116217978,0.005574032181175,0.005527404218617
143,0.006619268068919,0.006004532441743,0.005765134144462,0.005643560613498,0.005572043151315,0.005525795303624
144,0.006611863028808,0.0059996622311,0.005761738968822,0.005641042709601,0.00557008429661,0.005524210287557
145,0.006604530004932,0.005994852451353,0.005758390775549,0.005638561255795,0.00556815511618,0.005522649423982
146,0.006597268161194,0.005990101734298,0.005755088457999,0.005636115755086,0.005566255468421,0.005521111752393
147,0.00659007668838,0.005985409402001,0.005751831267714,0.005633705536467,0.005564384268119,0.005519597029895
148,0.006582954317131,0.005980774759361,0.005748617794753,0.005631329384142,0.005562541019852,0.005518105072298
149,0.00657590002764,0.00597619697548,0.005745447559325,0.005628986564491,0.005560725168699,0.005516635315699
150,0.00656891311622,0.005971674852916,0.005742319422134,0.005626676700472,0.005558935017833,0.005515186708471
151,0.006561992621354,0.005967206995416,0.005739232802325,0.005624399002749,0.005557169900113,0.005513759344041
152,0.006555138025135,0.005962793055843,0.005736187697599,0.005622153103806,0.005555428622919,0.00551235287944
153,0.006548347894061,0.00595843207377,0.005733182735302,0.00561993782462,0.005553711873626,0.005510966463868
154,0.006541621539246,0.00595412333862,0.005730217202288,0.005617752994693,0.005552019694506,0.005509599840795
155,0.006534958063435,0.005949865721199,0.00572729005994,0.005615598352882,0.005550351727488,0.005508252472745
156,0.006528356777971,0.005945658171685,0.005724400743175,0.005613472917619,0.005548706580998,0.005506924108772
157,0.006521817140662,0.005941500060801,0.005721548913373,0.005611375889324,0.005547083941946,0.005505614174397
158,0.00651533797299,0.005937390767822,0.005718733854557,0.005609306111887,0.005545483498771,0.005504321807986
159,0.006508918275928,0.005933329763854,0.005715954973081,0.005607263698056,0.005543904573521,0.005503047011215
160,0.006502557580295,0.005929315520902,0.005713211529961,0.005605248252851,0.005542347150114,0.005501790049924
161,0.006496254880862,0.005925347562225,0.005710502781107,0.00560325981453,0.005540810690245,0.005500549871489
162,0.006490009921833,0.005921425008531,0.005707828012227,0.005601297324671,0.005539294822844,0.005499326263089
163,0.006483821958589,0.005917547016448,0.005705186533448,0.005599360308822,0.005537799110936,0.005498117972712
164,0.006477690063821,0.005913712998589,0.005702577959683,0.005597448322366,0.00553632335151,0.005496925543277
165,0.006471613590519,0.005909922467976,0.005700001599024,0.005595560928756,0.005534867083109,0.005495748532293
166,0.006465592046603,0.005906174767374,0.005697456952829,0.005593698272222,0.00553342925141,0.005494586408499
167,0.00645962454335,0.005902469106524,0.005694943447744,0.005591860048105,0.005532009838183,0.005493439099158
168,0.006453710472287,0.005898804767357,0.005692460100328,0.005590045243318,0.005530608425297,0.005492305475544
169,0.006447849130828,0.005895181038668,0.005690007237197,0.005588253733371,0.00552922487038,0.005491186112871
170,0.006442039616748,0.005891597345647,0.005687584166252,0.005586484599161,0.005527859378129,0.005490080936498
171,0.006436281545678,0.005888053224978,0.005685190257681,0.005584737594854,0.005526510940364,0.005488988973845
172,0.006430574335659,0.00588454812136,0.005682824846418,0.005583012618861,0.005525179398618,0.005487910783866
173,0.006424917038487,0.005881081386994,0.005680487133058,0.005581309452204,0.005523864649671,0.005486846394147
174,0.006419309089695,0.00587765222397,0.005678176580278,0.005579626981016,0.005522566704675,0.005485794781945
175,0.006413749948108,0.005874260578297,0.005675893230974,0.00557796551492,0.005521284638043,0.005484755856489
176,0.006408239217648,0.00587090511842,0.005673636792887,0.005576324402174,0.005520018403579,0.005483729413513
177,0.006402776228167,0.005867585586262,0.005671406781155,0.005574703188881,0.005518768233797,0.005482715441256
178,0.006397360237056,0.005864301463963,0.005669202481115,0.005573101487457,0.005517533393324,0.005481714139397
179,0.00639199070365,0.005861051846657,0.005667023583587,0.005571519138012,0.005516313939846,0.005480725848484
180,0.006386667164343,0.005857836413427,0.00566486987165,0.005569955861323,0.005515109035192,0.005479749713999
181,0.006381389009722,0.005854655230884,0.005662740791269,0.005568411820434,0.005513918992825,0.00547878512172
182,0.00637615589921,0.00585150776803,0.005660636163464,0.005566886753366,0.005512743443069,0.005477831629367
183,0.006370967175415,0.005848393240659,0.005658555545586,0.005565380061673,0.005511581888219,0.005476888988034
184,0.006365822289087,0.005845311066416,0.005656498051041,0.005563891288319,0.005510434077022,0.005475957486485
185,0.006360720685364,0.005842260931315,0.005654463702141,0.005562420701376,0.005509299906428,0.005475036670203
186,0.006355661930635,0.005839241987203,0.005652451747046,0.005560967104937,0.005508179299331,0.005474127112063
187,0.006350645808543,0.00583625388991,0.005650462043461,0.005559530067202,0.005507071709844,0.005473227200277
188,0.006345671626978,0.005833296387255,0.005648494462266,0.005558109182186,0.005505976597896,0.005472337254755
189,0.006340738821582,0.005830369467438,0.005646548280684,0.005556703742997,0.00550489408582,0.005471457023943
190,0.006335846980868,0.005827472640839,0.005644623510336,0.005555313659437,0.005503823984602,0.005470586489938
191,0.006330995411233,0.005824605222727,0.005642720161328,0.005553939520215,0.005502766180376,0.005469725979177
192,0.006326183660264,0.005821766830388,0.005640837589806,0.005552581325775,0.005501720421466,0.005468875100701
193,0.006321411262056,0.005818956930881,0.005638975605288,0.005551238858693,0.005500686229968,0.005468033846176
194,0.006316677764776,0.005816174756388,0.00563713385837,0.005549911131964,0.005499663709997,0.0054672020823
195,0.006311982814574,0.005813420049422,0.005635312034903,0.005548598009599,0.005498651840395,0.005466379315536
196,0.006307325876493,0.005810692502992,0.005633509971655,0.00554729920195,0.005497650867929,0.005465565747639
197,0.0063027066395,0.005807992241686,0.005631726929202,0.00554601465533,0.005496661084229,0.005464760720942
198,0.006298124565787,0.005805318516366,0.005629962648512,0.005544743826073,0.005495681670046,0.005463963832796
199,0.006293579191832,0.005802671009583,0.005628217052936,0.005543486946887,0.005494712655627,0.005463175281321
200,0.006289070559826,0.005800049086841,0.005626489721138,0.005542243801525,0.005493753958969,0.005462395031139
201,0.006284598125786,0.005797452682776,0.005624780619956,0.005541013989587,0.005492805060168,0.005461623231056
202,0.006280161451915,0.005794881220653,0.005623089370219,0.005539797292018,0.005491865864999,0.005460859372245
203,0.006275760256186,0.00579233417729,0.005621415584248,0.005538593672963,0.005490936620206,0.005460103327254
204,0.006271394041106,0.005789811379645,0.005619758926307,0.005537402543922,0.005490016809698,0.005459354802288
205,0.00626706230451,0.005787312797737,0.005618119503152,0.005536224380267,0.005489106181504,0.005458614398566
206,0.006262764780382,0.00578483805333,0.00561649715828,0.005535058686977,0.005488205315702,0.005457881768602
207,0.006258501069619,0.005782386554211,0.005614891377282,0.00553390478487,0.00548731427578,0.005457156552023
208,0.006254270760552,0.005779958304989,0.005613301716447,0.00553276277334,0.00548643210456,0.005456438174555
209,0.006250073501648,0.005777552738723,0.005611728155978,0.005531632270267,0.005485558883002,0.005455726540321
210,0.006245908870685,0.005775169699666,0.005610169881547,0.005530513264472,0.005484694081725,0.00545502155617
211,0.006241776307669,0.005772808815073,0.005608627097918,0.005529405965103,0.005483838087633,0.005454324063402
212,0.006237675661586,0.005770469968453,0.005607099396545,0.005528310243149,0.005482990853796,0.005453633378923
213,0.006233606721915,0.005768152755742,0.00560558723674,0.005527225566381,0.005482152663823,0.005452948827814
214,0.006229568968785,0.005765857046385,0.005604090207779,0.005526151565403,0.005481323163383,0.005452271008189
215,0.006225562059867,0.005763582382345,0.005602608027142,0.005525088494654,0.005480502704733,0.00545159954364
216,0.006221585796047,0.005761328752369,0.005601140255618,0.00552403611927,0.005479690333801,0.005450934736224
217,0.006217639792462,0.005759096066154,0.005599686598029,0.005522994551305,0.005478885990909,0.005450276740696
218,0.006213723721973,0.005756883819717,0.005598247114691,0.005521963304117,0.005478089310671,0.005449624979531
219,0.006209837264807,0.005754692050652,0.005596821570417,0.005520942173248,0.005477300281854,0.005448979372041
220,0.006205979907481,0.005752520014411,0.005595410083039,0.005519931355387,0.005476519066384,0.005448339700672
221,0.006202151356495,0.005750367423893,0.005594012397066,0.00551893064536,0.005475745423199,0.005447706270612
222,0.006198351354412,0.005748234176116,0.005592628560811,0.005517939951046,0.005474979441557,0.005447078907134
223,0.006194579808292,0.005746120085865,0.005591257890168,0.005516959050882,0.005474221003745,0.005446457061256
224,0.006190836384105,0.00574402463163,0.005589900526793,0.005515987622837,0.005473469250251,0.005445840476121
225,0.006187120867208,0.005741947944644,0.005588556175534,0.005515025547631,0.005472724520318,0.005445229403693
226,0.006183432813764,0.005739889675915,0.005587224431381,0.005514072948122,0.005471986595149,0.005444623664936
227,0.006179771955683,0.005737849919749,0.005585905166946,0.005513129795203,0.005471255320354,0.005444022994288
228,0.006176137877181,0.005735828148428,0.005584598317039,0.005512195729161,0.005470530957361,0.005443427376366
229,0.006172530521519,0.005733824148451,0.005583303909739,0.005511270364144,0.00546981344592,0.005442836991709
230,0.006168949546965,0.005731837736438,0.005582021836543,0.005510354137487,0.005469102788773,0.0054422520298
231,0.006165394644593,0.00572986870519,0.005580751484617,0.005509446509228,0.005468398818801,0.00544167185593
232,0.006161865563312,0.005727916768901,0.005579492988221,0.005508547605824,0.005467701417261,0.005441096482097
233,0.006158362050288,0.005725981456476,0.005578246171034,0.005507657115079,0.005467010727492,0.005440526307993
234,0.006154883858056,0.00572406293692,0.005577010931234,0.005506774958288,0.005466326153326,0.005439960936806
235,0.006151430604676,0.005722161057515,0.005575786924342,0.005505900725721,0.005465647881442,0.005439399816073
236,0.006148002284161,0.005720275548439,0.005574574086583,0.005505034490663,0.005464975528055,0.005438843447507
237,0.006144598537185,0.005718406331058,0.005573372180282,0.005504175980361,0.005464308942587,0.005438291594376
238,0.006141218901151,0.005716553033448,0.005572181250223,0.005503325345076,0.005463648227818,0.005437744240706
239,0.006137863346189,0.005714715508332,0.005571001043358,0.005502482673663,0.005462993010377,0.005437201175913
240,0.006134531738277,0.005712893632511,0.005569831806289,0.005501647481376,0.00546234370466,0.005436662461849
241,0.006131223714229,0.005711087291591,0.005568673229738,0.005500819912902,0.005461700267496,0.005436127543319
242,0.006127939081232,0.005709296022308,0.005567525393694,0.005499999613864,0.00546106228096,0.005435596796802
243,0.006124677464846,0.005707519555264,0.005566387971405,0.005499186232451,0.005460429809263,0.005435070570404
244,0.00612143863632,0.00570575797356,0.005565260602519,0.005498379762435,0.005459802720175,0.005434548515093
245,0.006118222339183,0.005704011033288,0.005564143429959,0.005497580444757,0.005459181080111,0.005434030475326
246,0.006115028328526,0.005702278593952,0.005563036668326,0.005496788172777,0.005458565235242,0.005433516749507
247,0.006111856651039,0.005700560308199,0.005561939460437,0.005496002396949,0.005457954603258,0.005433007002963
248,0.006108707040203,0.005698856270067,0.005560851771293,0.0054952234367,0.005457348996332,0.005432501315202
249,0.00610557924675,0.005697166106057,0.005559773397617,0.005494451019491,0.005456748234243,0.00543199981786
250,0.006102473001742,0.005695489745876,0.005558704025373,0.005493685256473,0.005456152269253,0.005431502141976
251,0.006099388041681,0.005693826691253,0.005557643402774,0.00549292579072,0.00545556098469,0.005431008437293
252,0.006096324340446,0.005692177294138,0.005556591483901,0.005492172469028,0.005454974465847,0.005430518872426
253,0.006093281484011,0.005690541357448,0.005555548346952,0.005491425608666,0.005454392963513,0.005430033314479
254,0.006090259416032,0.005688918791967,0.005554514234097,0.005490685028028,0.005453816360653,0.005429551266222
255,0.006087257906181,0.005687309267367,0.005553489270312,0.005489950194106,0.005453244035666,0.00542907280703
256,0.0060842768085,0.005685712630323,0.005552473057273,0.005489221404663,0.005452676219626,0.005428597870386
257,0.006081315876515,0.005684128628863,0.005551465520275,0.005488498782507,0.005452112895622,0.005428126825622
258,0.006078375089987,0.00568255703463,0.005550466298338,0.005487782418702,0.00545155421853,0.005427659366253
259,0.006075454142182,0.005680997741505,0.005549475381096,0.005487072004953,0.005450999971051,0.005427195253172
260,0.006072552943072,0.005679450538427,0.005548492609178,0.005486367450023,0.005450450594512,0.00542673461027
261,0.006069671283471,0.005677915536659,0.00554751797059,0.005485668555909,0.005449905725707,0.005426277524021
262,0.006066808798905,0.005676392582317,0.005546551412141,0.005484975044632,0.005449364922711,0.005425823670462
263,0.006063965388143,0.005674881729656,0.005545592735653,0.005484287291132,0.005448828328177,0.005425372929481
264,0.006061140712658,0.005673382746687,0.005544641792866,0.005483605006954,0.005448295968531,0.005424925194941
265,0.006058334690071,0.005671895409549,0.005543698759468,0.005482928559982,0.005447767886228,0.005424480778595
266,0.006055547234998,0.005670419570279,0.005542763339605,0.005482257818122,0.005447243992549,0.005424039517992
267,0.006052778195562,0.005668955061269,0.005541835492442,0.005481592841928,0.005446724352506,0.005423601369488
268,0.0060500274005,0.005667501840874,0.005540915063057,0.005480933359999,0.005446208198539,0.005423166079883
269,0.006047294678405,0.005666059909541,0.005540002097911,0.005480279317737,0.005445695711583,0.005422733709023
270,0.006044579954968,0.005664628872054,0.005539096498129,0.005479630338911,0.005445187027529,0.005422304441826
271,0.006041883072122,0.005663208912053,0.005538197958609,0.005478986361605,0.005444682056135,0.005421877784296
272,0.006039203658355,0.005661799806414,0.005537306675473,0.005478347153833,0.005444180463423,0.005421454116146
273,0.006036541557543,0.005660401420653,0.005536422640679,0.005477713121016,0.005443682425141,0.005421032908571
274,0.006033896825825,0.005659013577624,0.005535545569214,0.005477084179813,0.005443188073356,0.005420614792167
275,0.006031269150541,0.00565763609112,0.005534675049552,0.005476460261722,0.005442697401522,0.005420199627512
276,0.006028658431454,0.00565626897324,0.005533811537744,0.005475841023541,0.005442210299094,0.005419787954982
277,0.006026064432966,0.005654911950945,0.005532954344321,0.005475226746411,0.00544172660394,0.005419379363233
278,0.006023487206842,0.005653564918591,0.005532103718848,0.00547461745599,0.005441246342335,0.005418973401774
279,0.006020926331744,0.005652227926168,0.005531259623519,0.005474012550085,0.005440769643151,0.005418569732039
280,0.006018381837204,0.00565090087984,0.005530422140571,0.005473411874027,0.005440296521281,0.005418168698718
281,0.006015853380927,0.005649583643803,0.005529591334832,0.005472815850642,0.00543982646996,0.005417770416255
282,0.006013340880273,0.00564827609449,0.005528766999694,0.00547222424945,0.005439359498638,0.005417375120957
283,0.00601084433032,0.005646978014868,0.005527948856735,0.005471636789959,0.005438895853649,0.005416983013845
284,0.006008363695765,0.005645689495374,0.005527136799542,0.005471053787557,0.005438435218651,0.005416593396057
285,0.00600589874653,0.005644410534832,0.005526330977105,0.00547047514458,0.005437977773594,0.005416206252377
286,0.006003449319694,0.005643141050695,0.005525531243315,0.005469900926773,0.005437523246784,0.005415821766958
287,0.006001015132968,0.005641880758141,0.005524737514408,0.005469331040212,0.00543707161285,0.005415439250404
288,0.00599859611427,0.00564062970583,0.005523949916878,0.005468765579139,0.005436622947708,0.005415059534532
289,0.00599619202594,0.005639387737679,0.005523168189412,0.005468204317622,0.005436177008081,0.005414682600804
290,0.005993802751112,0.005638154875838,0.00552239245211,0.005467647456441,0.005435733986675,0.005414307858504
291,0.005991428153884,0.005636930870466,0.005521622395394,0.00546709463706,0.005435294178479,0.005413935387077
292,0.005989068259119,0.005635715907117,0.005520858049261,0.005466545828625,0.005434857218608,0.005413565498833
293,0.005986722887979,0.005634509555581,0.005520099565332,0.005466001121199,0.00543442325025,0.005413197623552
294,0.005984391984501,0.005633311829542,0.005519346654506,0.00546546023978,0.005433992157246,0.005412832246416
295,0.005982075490915,0.005632122563962,0.005518599482975,0.005464922925142,0.00543356394325,0.005412469525297
296,0.00597977317117,0.005630941685734,0.005517858062935,0.005464389336016,0.005433138400062,0.005412109232242
297,0.005977484972976,0.005629769137094,0.005517122093064,0.005463859444747,0.005432715533881,0.005411751605127
298,0.00597521080305,0.005628604745938,0.005516391305243,0.00546333310572,0.005432295883491,0.005411396682763
299,0.005972950464362,0.005627448524399,0.005515665767278,0.005462810597247,0.005431878988373,0.005411043864224
300,0.005970703656017,0.005626300455906,0.005514945750996,0.00546229186536,0.005431464736147,0.005410693400789


==> Tables/Optimization/SmallGraphOpt.csv <==
Iteration,lr5,lr10,lr15,lr20,lr25,lr30
1,0.009067998325487,0.009067998325487,0.009067998325487,0.009067998325487,0.009067998325487,0.009067998325487
2,0.008338526455875,0.007721085593356,0.007211953113706,0.006807106405207,0.006501720560169,0.006290749109564
3,0.007798500294511,0.006990251029557,0.006471709348938,0.00612744025471,0.005891221250619,0.00573708422144
4,0.007387717119869,0.006541747117085,0.006077009520108,0.005796618582237,0.005615701234012,0.005503860483171
5,0.007067752807476,0.006242060201383,0.005834744843875,0.005604406095639,0.005461826979162,0.00537740228059
6,0.006813287926337,0.006029399971985,0.00567308614752,0.005480749370661,0.005365489994292,0.005301157528321
7,0.006607134909579,0.005871868775733,0.005558721780624,0.005395801954815,0.005300389499821,0.005250915502077
8,0.006437400294665,0.005751337197015,0.005474301794115,0.005334484767622,0.005253966658373,0.005217127299742
9,0.006295601161222,0.005656669609646,0.005410072634739,0.005288525917506,0.005219371907542,0.00519379553225
10,0.006175732725006,0.005580693240991,0.005359798191382,0.005253026168561,0.005192732654382,0.005178636000809
11,0.006073334582187,0.005518640846661,0.005319610465226,0.005224846017787,0.005171761288959,0.005168238537757
12,0.005985006688343,0.005467230395313,0.005286920272508,0.005202050240304,0.005154907054756,0.005161692421953
13,0.005908242001159,0.005424136723242,0.005259874540994,0.005183309859702,0.005141129856051,0.005155186697334
14,0.005841023411376,0.005387582883242,0.005237165135926,0.00516772479213,0.005129673615193,0.00515097345401
15,0.005781750629935,0.00535624032243,0.005217892112221,0.005154565650036,0.005119973093208,0.005144850573978
16,0.005729198755988,0.005329189852388,0.00520136828836,0.00514339449503,0.00511171824877,0.00514148935451
17,0.005682341054304,0.005305633609327,0.005187110408566,0.005133777793331,0.005104650037097,0.005136675946567
18,0.005640360465518,0.005284955768436,0.005174687345292,0.005125362191697,0.005098585689418,0.005134787124433
19,0.00560258509251,0.005266683973147,0.005163783611727,0.005117988128408,0.005093369481492,0.005132613481391
20,0.005568439274067,0.005250452261319,0.005154162886879,0.005111515732731,0.005088866082092,0.005132786295735
21,0.005537453896394,0.005235947218333,0.005145663191052,0.005105797349649,0.0050849274962,0.005132142251505
22,0.005509255006421,0.005222912603293,0.005138062125177,0.005100745767278,0.005081474067397,0.005133929181904
23,0.005483513014461,0.00521117184557,0.005131227327241,0.005096275809274,0.005078401586249,0.005135383964671
24,0.005459950169285,0.005200552552778,0.005125070258801,0.00509229862064,0.005075655359022,0.005139066831285
25,0.005438314958549,0.005190924618347,0.005119491397312,0.005088773824197,0.005073197559281,0.00514003835854
26,0.005418390991119,0.005182145067909,0.005114427525132,0.005085603537274,0.005070928214421,0.005144100859715
27,0.00540000582781,0.00517411781905,0.005109817526681,0.00508274403952,0.005068849069706,0.00514379933171
28,0.005382975487066,0.00516675726332,0.005105625890202,0.005080153041149,0.005066950743033,0.00514789415014
29,0.005367180490318,0.00515999894069,0.005101803448396,0.005077785288861,0.005065212208602,0.005146965873511
30,0.005352518268748,0.005153785343347,0.005098321811519,0.005075618517125,0.005063554897973,0.005150297751223
31,0.005338876959732,0.005148052490533,0.005095129056888,0.005073629439213,0.005062012360526,0.005148946997225
32,0.005326145455616,0.005142734209789,0.005092210873068,0.005071756878004,0.005060576587897,0.005150706400853
33,0.005314246193918,0.005137780864616,0.005089544730358,0.005070011738748,0.005059223880817,0.005147864894746
34,0.005303099553099,0.005133158988761,0.005087084313315,0.005068400888857,0.005057914959295,0.00514843137056
35,0.005292640958504,0.005128858783958,0.00508481665348,0.005066900220996,0.005056652997845,0.00514424183285
36,0.005282813682036,0.005124828757845,0.005082712480831,0.005065496418955,0.00505543055058,0.005143688123377
37,0.005273562372888,0.005121070431222,0.005080748440593,0.005064153243231,0.005054263508282,0.005138480098912
38,0.005264857214113,0.005117540783365,0.005078910786843,0.005062851061541,0.005053126738823,0.005137476261344
39,0.005256648086996,0.005114233545203,0.005077196266744,0.005061648445263,0.005052057531424,0.00513249674148
40,0.0052488862523,0.005111130830262,0.005075599579655,0.00506049730523,0.005050998426847,0.005131433826296
41,0.005241544645428,0.005108212681501,0.00507408167167,0.005059401313655,0.005049957297302,0.005126098292233
42,0.005234584702341,0.005105475145783,0.005072635373922,0.005058336082061,0.005049009139949,0.00512499938377
43,0.005227981268823,0.005102904971811,0.005071261220745,0.005057285014036,0.005048098270746,0.00512065021214
44,0.005221717599382,0.005100490670933,0.00506997264993,0.005056275179721,0.005047219237234,0.005119811245928
45,0.005215771030166,0.005098213599435,0.005068757423945,0.005055311859926,0.005046393142747,0.005115897559009
46,0.005210118749807,0.005096068010269,0.005067596116049,0.005054379310742,0.005045561605659,0.005115188396371
47,0.005204744562091,0.005094045636858,0.00506649516366,0.005053472506242,0.005044756029827,0.005111566666154
48,0.005199629889052,0.005092141019451,0.005065433396388,0.005052600621873,0.00504396959584,0.005110911450637
49,0.005194752984993,0.0050903416325,0.005064391118213,0.005051757541955,0.005043210552398,0.005107630019682
50,0.005190098637317,0.005088641551344,0.005063404941229,0.005050912238722,0.005042474453824,0.005107279362034
51,0.005185650517718,0.005087035945183,0.005062471639676,0.005050063977664,0.005041778812947,0.005104137294454
52,0.005181389454539,0.005085510820549,0.005061567444561,0.005049280027676,0.005041117077933,0.005103835840604
53,0.005177318896816,0.005084058002164,0.005060703001011,0.005048535879692,0.005040503897731,0.005100307496954
54,0.005173428330349,0.005082668696188,0.005059862949572,0.005047802958724,0.005039911077056,0.005100125058278
55,0.005169703369708,0.005081347796442,0.005059043747347,0.005047103947202,0.005039350424431,0.005096606050519
56,0.005166134560264,0.005080079886605,0.00505824007062,0.005046429336556,0.005038792451817,0.005096210863819
57,0.005162716372854,0.005078872715443,0.005057446903308,0.005045755434453,0.005038285628918,0.005092878867693
58,0.005159444417511,0.005077723741229,0.005056677145683,0.005045090384276,0.005037777227754,0.005093157533829
59,0.005156303143861,0.005076628488167,0.005055938180937,0.005044441449164,0.005037316871686,0.005090142018551
60,0.005153284222715,0.005075572335822,0.005055222846861,0.005043803745116,0.005036804483799,0.005090451379411
61,0.005150385685159,0.005074545464788,0.005054521731346,0.005043184471534,0.005036380512241,0.005087805884571
62,0.005147594920269,0.005073550919451,0.005053831885572,0.005042587842578,0.005035899115742,0.005088126296542
63,0.005144899532297,0.005072590416551,0.005053159628148,0.005042008767181,0.005035493397644,0.005085839133146
64,0.00514229367901,0.005071668455378,0.005052507567497,0.005041460865549,0.00503504822928,0.00508610865173
65,0.005139775752198,0.005070787954658,0.005051862493779,0.00504093719831,0.005034666076224,0.005083997004095
66,0.005137354610193,0.005069943693231,0.005051220326849,0.005040433209745,0.005034263494823,0.005084369057308
67,0.005135023577223,0.005069128930588,0.005050570197317,0.005039944138738,0.005033948320408,0.00508225705032
68,0.005132773646136,0.005068335379877,0.005049957332305,0.005039469255814,0.005033544585631,0.005082532277144
69,0.005130596690063,0.005067570349235,0.005049377908129,0.005039007699355,0.005033271930602,0.00508052652673
70,0.005128492023154,0.00506682802332,0.005048814073165,0.005038555687569,0.005032869685616,0.005080729058262
71,0.005126461890834,0.005066104082821,0.005048259776428,0.005038120536693,0.005032633135866,0.005079089419968
72,0.005124501511786,0.005065393689092,0.005047710116889,0.005037690647963,0.005032236212481,0.005079316763901
73,0.005122604862773,0.005064689149913,0.005047191831467,0.005037273378568,0.00503201760205,0.005077387946375
74,0.005120765611473,0.005064014802465,0.005046682902628,0.00503686281369,0.005031615699818,0.005077463201622
75,0.005118985732841,0.005063367366689,0.005046173337021,0.005036462063991,0.005031422324361,0.005075717189119
76,0.005117263405409,0.005062739056121,0.005045668049735,0.005036066739888,0.005031044963126,0.005075717436835
77,0.005115596775367,0.005062123689061,0.005045168695059,0.005035672667439,0.005030875720006,0.00507405507268
78,0.005113981197397,0.005061524938936,0.00504467678715,0.00503528705141,0.005030505440305,0.005074043626637
79,0.005112418412848,0.005060941718459,0.005044191118552,0.005034909029997,0.005030342173982,0.005072530297408
80,0.005110901087454,0.005060372652063,0.005043721556145,0.005034539326302,0.005029983091908,0.005072439773562
81,0.005109430647629,0.005059808504637,0.005043260173341,0.005034181059172,0.005029831684237,0.005070971508428
82,0.005108004684184,0.005059259906278,0.005042807939934,0.005033841092323,0.005029479541117,0.005070712343198
83,0.005106623489565,0.005058714337677,0.005042366264486,0.005033514187148,0.005029335877779,0.005069105360633
84,0.005105289215534,0.005058170263385,0.00504193990692,0.005033191083042,0.005028989543157,0.005068625736198
85,0.005103993874661,0.005057634262295,0.005041529543449,0.005032878131442,0.005028849717218,0.005067268756511
86,0.005102740246331,0.005057113190898,0.005041134507125,0.005032574058475,0.005028508132247,0.005066835222077
87,0.005101525365329,0.005056605198042,0.005040751834923,0.005032280137145,0.005028370541255,0.005065617926266
88,0.005100341566523,0.005056112474412,0.005040378504158,0.005031998073465,0.00502802558373,0.005065226840125
89,0.005099194213851,0.005055626700232,0.005040016432303,0.005031719804017,0.005027887813203,0.005063824967752
90,0.005098081103867,0.00505514931112,0.005039661722693,0.005031446003489,0.005027553078285,0.005063330647704
91,0.005097001582161,0.005054674608415,0.005039308350927,0.005031184542016,0.005027404638449,0.005062142676889
92,0.005095952660467,0.005054204583522,0.005038963732118,0.005030931417613,0.00502707423555,0.005061737312637
93,0.005094929328619,0.005053745888185,0.005038625280417,0.005030684928531,0.005026923414211,0.005060625021814
94,0.005093938773511,0.005053301758376,0.005038295656963,0.005030444469098,0.005026606721881,0.00506011318716
95,0.005092980323392,0.005052864220784,0.005037969422357,0.00503021360805,0.005026456760585,0.00505902447036
96,0.005092048201983,0.005052425207775,0.005037648539585,0.005029989242449,0.005026195308671,0.005058446831917
97,0.005091143191887,0.005051987930017,0.005037334924513,0.005029771284945,0.005026049226311,0.005057497295236
98,0.005090263320217,0.005051556896831,0.00503702519897,0.005029557161128,0.005025776144266,0.005056858329542
99,0.005089406785537,0.005051108538163,0.005036722113717,0.005029344137727,0.005025633553984,0.005055752679033
100,0.005088575579604,0.005050683003375,0.005036421845354,0.005029132061657,0.005025349018511,0.005055178050709
101,0.005087767498537,0.005050267043633,0.00503612531619,0.005028925123399,0.005025212238162,0.005054262898681
102,0.005086980197278,0.00504986993068,0.005035829819153,0.005028725194662,0.005024932766438,0.005053787167915
103,0.005086211261127,0.005049484871786,0.005035538891605,0.005028527041272,0.005024797817398,0.005052837744134
104,0.005085461379388,0.005049104377529,0.005035252954552,0.005028331279246,0.005024554873289,0.005052299558748
105,0.005084727103654,0.005048727951235,0.005034969969224,0.005028138036225,0.005024429796869,0.005051375943929
106,0.00508400773789,0.005048354389314,0.005034691976616,0.005027949647842,0.005024178873399,0.005050994742399
107,0.00508330836178,0.005047982759809,0.00503441874232,0.005027762713511,0.005024054475735,0.005050162409691
108,0.005082628440754,0.005047626091937,0.005034154788432,0.005027578976994,0.005023822651121,0.005049897481129
109,0.005081961017742,0.005047281461004,0.005033898658336,0.005027398840045,0.005023705778262,0.005049084524185
110,0.005081308384819,0.005046937704033,0.00503365092999,0.005027220082754,0.005023464101932,0.005048784891744
111,0.005080670186317,0.005046591633745,0.00503340877194,0.005027042701124,0.005023339271323,0.005048162932222
112,0.005080047451378,0.005046248069046,0.005033168668288,0.005026866488523,0.005023091925946,0.005048031662188
113,0.005079440477632,0.005045908093576,0.005032934243355,0.005026689653578,0.005022962949375,0.005047431300529
114,0.005078847958405,0.005045567668238,0.005032706611314,0.005026510666486,0.005022710761602,0.005047272561667
115,0.005078268773116,0.005045233804103,0.005032480926253,0.005026334909056,0.005022578808388,0.00504656613912
116,0.005077703712701,0.005044903019978,0.005032261893018,0.005026158831082,0.005022338381997,0.005046392320039
117,0.005077149806468,0.005044573374962,0.005032048124146,0.00502598364037,0.005022207814103,0.005045635723254
118,0.005076607037375,0.005044249231511,0.005031836620071,0.005025810771941,0.005021976537382,0.005045434530276
119,0.005076074107819,0.005043934009699,0.00503162827604,0.00502563860446,0.005021848812431,0.005044757965391
120,0.005075548248268,0.005043623153237,0.005031425450929,0.005025465943844,0.005021627958417,0.00504476116559
121,0.005075028668864,0.005043315388631,0.005031229755265,0.005025295858151,0.005021498139978,0.005044133271271
122,0.005074520099953,0.00504301329248,0.005031037141318,0.005025125319588,0.005021278237373,0.005044084462699
123,0.005074018379798,0.005042715500392,0.005030849439521,0.005024954196283,0.005021168024458,0.005043392687501
124,0.005073521516843,0.005042423408209,0.005030663971714,0.005024782369067,0.005020965401282,0.005043413880751
125,0.005073037002842,0.005042137660535,0.005030484688562,0.005024618055126,0.005020845670173,0.005042749425618
126,0.00507256040841,0.005041858526048,0.005030310419836,0.005024455307081,0.00502063106413,0.005042664412446
127,0.005072095740639,0.005041586957949,0.005030140080059,0.005024294487046,0.005020529278083,0.005042037013029
128,0.005071641506757,0.005041322552795,0.005029974172229,0.005024134816744,0.005020356580599,0.005042090791803
129,0.005071196805358,0.005041064241964,0.005029811835819,0.005023979518593,0.005020274937262,0.005041577103702
130,0.005070761563154,0.005040811753891,0.005029649749762,0.005023825203376,0.005020090026796,0.0050415543792
131,0.005070333762004,0.005040562012651,0.00502948860263,0.005023673412557,0.005019986552943,0.005040824793903
132,0.005069913364657,0.005040317364977,0.005029329597813,0.005023523646899,0.005019784399322,0.0050407159102
133,0.005069500613568,0.005040077855102,0.005029172657964,0.005023375809894,0.005019680129747,0.005040198556905
134,0.005069094928495,0.005039840386529,0.005029016459759,0.005023229538917,0.0050194845748,0.005040225354209
135,0.005068696531667,0.005039604696089,0.005028863585065,0.005023087360445,0.005019390817557,0.005039704855723
136,0.005068304181914,0.005039369499694,0.005028713310617,0.005022946758022,0.005019223410266,0.005039753296158
137,0.005067918258946,0.005039137462141,0.00502856597119,0.005022807360831,0.005019140788798,0.005039309012798
138,0.00506753902684,0.005038910703551,0.005028418434474,0.005022668434446,0.005018943559464,0.00503946221616
139,0.005067165498645,0.005038685064479,0.005028271245561,0.005022526070551,0.005018830295513,0.005039010308204
140,0.005066794949442,0.005038462793729,0.005028127792236,0.005022380470651,0.005018642112062,0.005039078121075
141,0.005066426567942,0.005038241674542,0.005027985816551,0.005022236081009,0.005018558669483,0.005038535159514
142,0.005066064255739,0.005038024337418,0.005027844200295,0.005022090473324,0.005018399506398,0.005038604379074
143,0.00506569912425,0.005037809549211,0.005027705307038,0.005021946745238,0.005018301379822,0.005038334225038
144,0.005065337832278,0.005037597467263,0.005027567250146,0.005021803074189,0.00501812170527,0.005038597786365
145,0.00506498530609,0.005037386599467,0.00502743110295,0.005021660735598,0.005018049185957,0.005038457477346
146,0.005064638785116,0.005037178008623,0.005027295778948,0.005021517848362,0.005017875000716,0.005038869535153
147,0.005064299821867,0.005036973411975,0.005027160887805,0.005021377029904,0.005017784837284,0.005038604947634
148,0.00506396857606,0.005036770901637,0.005027027157995,0.005021239989464,0.005017596606069,0.005038909064424
149,0.005063643584823,0.005036570474631,0.005026893467487,0.005021101112008,0.005017522758491,0.005038713426853
150,0.005063322679461,0.005036371335435,0.00502675943214,0.005020965180528,0.005017378824817,0.005039048098389
151,0.005063006377707,0.005036172430548,0.005026623743915,0.0050208305467,0.005017313371778,0.005039067948425
152,0.00506269309279,0.005035975125056,0.005026491202762,0.005020698338366,0.005017160173865,0.005039292543654
153,0.00506238394299,0.005035778288145,0.005026358699291,0.005020567294317,0.00501708420987,0.005039219157182
154,0.005062077874588,0.005035583923931,0.005026225420829,0.005020439364474,0.00501689230905,0.005039233451842
155,0.005061776058393,0.005035391905669,0.005026093284369,0.005020313536086,0.005016796066889,0.005038818070042
156,0.00506147669987,0.005035201590569,0.005025962567074,0.005020190234519,0.005016626328269,0.005038544479268
157,0.005061181041405,0.00503501273177,0.005025832816862,0.005020065079536,0.005016547031384,0.005038010371123
158,0.005060891122046,0.005034826305709,0.005025703544038,0.005019942082587,0.005016381462695,0.005037674841102
159,0.005060603830367,0.005034642268485,0.005025574459257,0.00501982196299,0.005016295717207,0.005037110984823
160,0.005060317861696,0.005034461129879,0.00502544516289,0.00501970712087,0.005016133094071,0.005036860959411
161,0.005060033452672,0.005034283107519,0.005025316238582,0.005019592541732,0.005016057989092,0.005036362647415
162,0.005059753039114,0.00503410958161,0.005025188270692,0.005019479032686,0.005015892136397,0.005036292088446
163,0.005059475169779,0.005033938858845,0.005025059458676,0.005019364875697,0.005015805333579,0.005035695771958
164,0.00505919569283,0.005033771380289,0.00502493003076,0.005019252650312,0.00501564861491,0.005035454573965
165,0.005058917912695,0.005033606766457,0.005024803224089,0.005019136180495,0.005015560438091,0.005034615804794
166,0.005058641129987,0.0050334436225,0.005024679350092,0.005019022716983,0.005015388640649,0.005034307576799
167,0.005058368046901,0.005033282410696,0.005024556243124,0.005018909847676,0.00501530047514,0.005033623457358
168,0.005058094627562,0.005033123993094,0.005024434390983,0.005018797849901,0.005015128252901,0.005033522141001
169,0.005057825704392,0.005032968598844,0.005024313903072,0.005018685675005,0.005015027198805,0.005032938054526
170,0.005057560459284,0.00503281529437,0.005024194544795,0.005018573592311,0.00501486367721,0.0050330619444
171,0.005057299127883,0.005032663463126,0.00502407819107,0.005018461612415,0.005014764023584,0.005032421832661
172,0.005057042092034,0.005032511589642,0.005023963032979,0.005018351273295,0.005014581887046,0.005032451027532
173,0.005056787589389,0.005032363329475,0.005023847941807,0.005018233002032,0.005014477313344,0.005031912472984
174,0.00505653668608,0.005032218325435,0.005023734731378,0.005018109842397,0.005014290184055,0.005032004623335
175,0.005056287058714,0.005032074633531,0.005023622260032,0.005017991103354,0.005014171352955,0.005031585090633
176,0.005056040834123,0.005031932556387,0.005023510863891,0.005017874429523,0.005013966477581,0.005031769965155
177,0.005055796928242,0.00503179195488,0.005023398139319,0.005017762784129,0.005013836478932,0.005031305979346
178,0.005055555478644,0.005031653377751,0.005023288263729,0.0050176550502,0.005013616091382,0.005031399816144
179,0.005055316628173,0.005031517472551,0.005023180031781,0.005017548577684,0.005013466842924,0.005030892080983
180,0.005055074743653,0.005031385333303,0.005023073659726,0.005017444710345,0.00501326640201,0.005030928983179
181,0.005054837380817,0.005031255366882,0.005022968015593,0.005017342279926,0.005013148713404,0.005030603051888
182,0.005054597755352,0.005031126697688,0.005022863331797,0.005017241522229,0.005012953523951,0.005030656355455
183,0.005054360445837,0.005030999745773,0.005022758800156,0.005017142846107,0.005012840396358,0.005030276298206
184,0.005054126861067,0.005030875000594,0.005022652688752,0.005017045284884,0.005012670378099,0.005030392785624
185,0.005053897755902,0.005030751669786,0.005022544408383,0.005016949067387,0.005012573072852,0.005030016661172
186,0.005053672513184,0.005030628964449,0.005022435351313,0.005016851401215,0.005012416594025,0.005030079192321
187,0.005053449627848,0.005030509190909,0.005022326061142,0.005016752247558,0.005012317881245,0.005029616020644
188,0.005053227950414,0.005030392612482,0.005022218014759,0.005016652240948,0.005012175400607,0.005029704290424
189,0.005053006297873,0.005030277603847,0.005022107675062,0.005016554980234,0.005012082799356,0.005029346211048
190,0.0050527855188,0.005030163764392,0.005021999325029,0.005016457426247,0.005011931052867,0.005029441492252
191,0.00505256470812,0.005030052403586,0.005021891683499,0.005016358444073,0.005011856400074,0.005028920046835
192,0.005052342035843,0.00502994298826,0.005021784023272,0.005016261010146,0.005011712840561,0.005028968138803
193,0.005052122737643,0.005029834794674,0.005021676790582,0.005016164187033,0.005011632429658,0.00502860259949
194,0.005051906005655,0.005029727106055,0.005021570170766,0.00501606540062,0.005011493344999,0.005028711816663
195,0.005051692556362,0.005029619979002,0.005021464927149,0.005015966753449,0.005011418262538,0.005028265717861
196,0.005051467113366,0.005029512452879,0.00502136088608,0.005015867926464,0.005011284729526,0.005028279545084
197,0.005051244593874,0.00502940583979,0.005021257987049,0.005015769143551,0.00501121067778,0.005027925946644
198,0.005051028789549,0.005029300365619,0.005021152769943,0.005015668068102,0.005011075718694,0.005027994200713
199,0.005050816407478,0.005029194939017,0.00502104954176,0.005015567814906,0.005010996016357,0.005027576318544
200,0.005050603626335,0.005029089787015,0.005020947881377,0.005015468868149,0.005010883870076,0.005027707436278
201,0.005050396444914,0.005028987318305,0.005020846651765,0.005015371262503,0.005010814325417,0.00502735964385
202,0.005050193486159,0.00502888511256,0.005020747809222,0.005015272880271,0.005010705528351,0.00502746592894
203,0.00504999534654,0.005028784051222,0.005020650108817,0.005015170370283,0.005010634462277,0.005026915950677
204,0.005049801202492,0.005028685096947,0.005020553690213,0.005015068724338,0.005010528811918,0.005026840665996
205,0.005049607163921,0.005028587258416,0.005020459161124,0.00501496818728,0.005010463002402,0.005026426655741
206,0.005049414687535,0.005028487856231,0.005020365472351,0.005014869908354,0.005010347435848,0.005026615589461
207,0.00504922225107,0.005028388580595,0.005020272865584,0.005014770420298,0.005010277700678,0.005026323241457
208,0.00504903053364,0.005028290549011,0.005020181425238,0.005014665972353,0.005010174961076,0.005026394761225
209,0.005048840961906,0.005028194122938,0.005020088960214,0.005014559390384,0.005010113396289,0.005025928775068
210,0.005048650691219,0.005028098901706,0.005019997564601,0.005014454826275,0.005010012114203,0.005025951614147
211,0.005048463068833,0.005028004221091,0.005019906905026,0.005014353545721,0.005009952566329,0.00502570299662
212,0.005048277075746,0.005027909559848,0.005019818114336,0.005014245430406,0.005009864257264,0.005025790441474
213,0.005048091339616,0.005027816242732,0.005019731863302,0.005014138899452,0.005009799726991,0.005025417373067
214,0.005047909196597,0.005027723240117,0.005019645952636,0.005014033540709,0.005009696480098,0.005025550571704
215,0.005047730798901,0.005027630335951,0.005019561354336,0.00501392547733,0.0050096417811,0.005025340019823
216,0.005047555746084,0.005027538474311,0.005019475767971,0.005013815074105,0.005009555942891,0.005025537696335
217,0.005047382259127,0.005027447173342,0.005019390050386,0.005013703241499,0.005009500427299,0.005025393696702
218,0.005047206448738,0.005027355433702,0.005019305640315,0.005013587630397,0.005009403349022,0.005025539116934
219,0.005047029054201,0.005027263931802,0.005019219329699,0.005013464265966,0.005009351786595,0.005025304133973
220,0.005046853762774,0.005027173173267,0.005019132336489,0.005013339611257,0.005009268698832,0.005025514704374
221,0.005046679959204,0.005027083374733,0.005019047385548,0.005013200870738,0.005009215394088,0.00502545746139
222,0.005046506117582,0.005026993696394,0.005018961689485,0.005013062489452,0.00500913271047,0.005025735148057
223,0.00504633381428,0.005026904299864,0.00501887706052,0.005012940012729,0.005009084540613,0.005025619936567
224,0.005046162015623,0.00502681511653,0.005018791638663,0.005012823628087,0.005008991022436,0.005025940986224
225,0.005045990537276,0.005026726292119,0.005018707706767,0.005012712549049,0.0050089423349,0.005025982763141
226,0.005045818303242,0.00502663669667,0.00501862233815,0.005012603284748,0.005008861258639,0.005026365709943
227,0.005045646966142,0.005026548554118,0.005018536087641,0.005012498431156,0.005008807979845,0.005026438908648
228,0.005045477657848,0.00502646141224,0.00501845294061,0.005012400476815,0.005008701030958,0.005027000966903
229,0.005045309708253,0.005026374015539,0.005018368988247,0.005012305782466,0.005008618029344,0.005026970036183
230,0.005045142030087,0.005026285981418,0.005018281092877,0.005012211354884,0.005008446830366,0.005027412275386
231,0.005044974435206,0.005026198433802,0.005018187583137,0.005012118548006,0.005008274200657,0.005027550437589
232,0.005044808000513,0.005026111344275,0.005018097151775,0.005012029023115,0.00500810460253,0.005027976020224
233,0.005044642735915,0.005026024093781,0.005018009440742,0.00501194030258,0.005008013206155,0.005028028320933
234,0.005044478827717,0.005025937801192,0.005017922354737,0.005011852052421,0.005007868220306,0.005028503508949
235,0.005044316840071,0.005025852515336,0.005017837889585,0.005011766324736,0.005007771664881,0.005028414634853
236,0.005044157424819,0.005025767272732,0.005017756304247,0.005011681695366,0.005007645947651,0.005028703617662
237,0.005044000057603,0.005025681187762,0.005017675607569,0.005011599281977,0.005007562218645,0.005028556204162
238,0.00504384257268,0.005025595027316,0.005017595602556,0.0050115176386,0.005007441758401,0.005028613422265
239,0.005043686662576,0.005025508817308,0.005017517316185,0.005011437835144,0.005007363519954,0.005028232508577
240,0.005043532782437,0.005025423125188,0.005017439493991,0.005011356657424,0.005007235764292,0.005028390506464
241,0.00504337998996,0.005025337881209,0.005017363148943,0.005011274819054,0.00500715596192,0.005027931158642
242,0.005043227933612,0.005025252439006,0.005017286648932,0.005011194192304,0.005007045082896,0.00502796140482
243,0.00504307672928,0.005025168390534,0.005017211173351,0.005011114279552,0.0050069547329,0.00502748847036
244,0.00504292609513,0.005025082496271,0.005017137077611,0.005011034695568,0.005006823419201,0.005027457274045
245,0.005042776315267,0.005024995563496,0.005017063800934,0.005010955565096,0.005006748626159,0.005027036516562
246,0.005042628703335,0.005024909403888,0.005016990520247,0.005010877229872,0.005006636647033,0.005027087941143
247,0.005042483541959,0.005024824825613,0.005016916129745,0.005010800489389,0.005006569651809,0.005026437218313
248,0.005042339927372,0.005024741859803,0.005016840687202,0.005010725058268,0.005006468030554,0.005026363278222
249,0.005042197525165,0.005024659484544,0.005016765397566,0.005010651915955,0.005006400536706,0.005025758801941
250,0.005042056278289,0.005024577066186,0.005016692078518,0.005010580962317,0.005006292935346,0.005025699851195
251,0.005041916793437,0.005024496174841,0.005016618495791,0.005010511120384,0.005006236730908,0.005025235064655
252,0.005041778924992,0.005024415998287,0.005016544132044,0.005010441365624,0.005006131299504,0.005025183991426
253,0.005041643419735,0.005024335455315,0.005016469823142,0.005010372131756,0.005006084219879,0.005024698344679
254,0.005041509862964,0.005024256229906,0.005016395326061,0.005010301563158,0.005005995471067,0.005024783146869
255,0.005041377577836,0.005024177633214,0.005016321694006,0.005010232148195,0.005005947207211,0.005024236503516
256,0.005041247314358,0.005024099522155,0.005016248188369,0.005010161970595,0.005005869228595,0.005024244965414
257,0.005041118788981,0.005024022322839,0.005016175359826,0.005010094926198,0.005005827657438,0.005023753705589
258,0.005040991591041,0.005023945090644,0.005016100929986,0.005010029186949,0.005005741185223,0.005023825958403
259,0.005040865752537,0.005023868899918,0.005016025320221,0.005009961855769,0.005005696475923,0.005023332640432
260,0.005040740755688,0.005023793652352,0.005015951795544,0.005009896022406,0.005005602486272,0.005023496776803
261,0.005040617049983,0.005023719006019,0.005015878968967,0.005009827454484,0.005005563888159,0.005023240212081
262,0.005040494107083,0.005023644530422,0.00501580475695,0.005009762784125,0.005005480814657,0.005023396121541
263,0.005040372278073,0.005023569839926,0.00501572858596,0.005009700234759,0.005005436184598,0.005022905901725
264,0.005040251604887,0.00502349446604,0.005015653581958,0.005009638087834,0.005005355518034,0.005022974281238
265,0.005040131471172,0.00502341957787,0.005015579893275,0.005009575921196,0.005005323659046,0.005022684399454
266,0.005040012386434,0.005023346036485,0.005015504207602,0.0050095148525,0.005005258774121,0.005022782642058
267,0.005039893637675,0.005023273315862,0.005015429014611,0.00500945358716,0.005005228488845,0.005022392922147
268,0.005039774253021,0.005023201508443,0.005015354273283,0.005009392832757,0.005005150004223,0.005022586222884
269,0.005039655107933,0.005023130337438,0.005015278430135,0.005009332807002,0.005005116655092,0.005022338692902
270,0.00503953696009,0.005023059512709,0.00501520301603,0.005009272900189,0.00500503089086,0.005022481497505
271,0.005039420006239,0.005022989415053,0.005015128355755,0.005009214261388,0.005004999865824,0.005022037264015
272,0.005039303069589,0.005022919495157,0.005015053579666,0.005009157166764,0.005004929876311,0.005022117062497
273,0.005039187266768,0.005022850368978,0.0050149775211,0.005009100617439,0.005004894769684,0.005021859974933
274,0.00503907296924,0.005022781285672,0.005014900917878,0.005009045730344,0.005004820621562,0.005022036269203
275,0.005038958663478,0.005022710331702,0.005014822613158,0.005008989320179,0.005004786921561,0.00502171393152
276,0.005038844988667,0.005022636806215,0.005014741636205,0.005008931844347,0.005004708803876,0.005021869341339
277,0.005038732141515,0.00502256414602,0.005014662563329,0.005008874387399,0.005004668972562,0.005021547177943
278,0.005038619666968,0.005022490980128,0.00501458224919,0.005008817256701,0.005004583862065,0.005021697973724
279,0.005038507329602,0.005022417637825,0.005014502878565,0.005008760395335,0.005004539362657,0.005021359475296
280,0.005038395005424,0.005022344955307,0.005014423414437,0.005008704751926,0.005004447101808,0.005021430008829
281,0.005038284027794,0.005022272647921,0.005014341091432,0.005008650604663,0.005004411062128,0.005021059315593
282,0.005038174656436,0.00502219917515,0.005014260418438,0.005008595438778,0.005004347293888,0.005021216189009
283,0.005038065937332,0.005022125111184,0.005014180390138,0.005008538965799,0.005004313916152,0.005020984931936
284,0.005037957905951,0.005022052335876,0.005014100550102,0.005008482085397,0.005004227482057,0.005021238544419
285,0.005037851137633,0.005021980120985,0.005014020382705,0.005008424993886,0.005004191074871,0.005020828505626
286,0.005037745129112,0.005021908352183,0.005013937258403,0.005008354169195,0.005004109234892,0.005021036892958
287,0.005037638805653,0.005021836688577,0.005013853357939,0.005008275057807,0.005004071430901,0.005020743187876
288,0.005037532346143,0.005021765759041,0.005013771281624,0.005008171662957,0.00500399964495,0.005020921582126
289,0.005037426145759,0.005021694444389,0.005013684954532,0.005008025789336,0.005003966986669,0.005020617803371
290,0.005037321142595,0.00502162258153,0.005013591112347,0.005007862949903,0.005003891957745,0.005020813458431
291,0.005037216684992,0.005021552180317,0.005013495097013,0.005007745443906,0.005003859825548,0.005020545592724
292,0.005037113465723,0.005021481936292,0.005013400281071,0.005007650846723,0.005003778763672,0.005020720332605
293,0.005037010738576,0.005021412209472,0.005013295874039,0.005007558911403,0.00500375189463,0.005020464399084
294,0.005036908124125,0.005021342495863,0.005013186282696,0.005007466970236,0.005003696765105,0.005020679239054
295,0.005036805878954,0.005021272666692,0.005013089224122,0.005007379836544,0.005003676142791,0.005020367474862
296,0.005036704728179,0.005021202605787,0.005012999792932,0.005007297221914,0.005003604942755,0.005020582177818
297,0.005036604354764,0.005021132862317,0.005012913773411,0.00500721616151,0.005003578639024,0.005020263170806
298,0.005036504267883,0.005021064931408,0.005012828416103,0.005007134773729,0.005003499438417,0.005020441977418
299,0.005036404099582,0.005020997935412,0.005012746646356,0.00500705255584,0.005003474344912,0.005020161602663
300,0.005036303954933,0.0050209299624,0.005012664836191,0.005006971670814,0.005003405724562,0.005020372501951


==> Tables/PersistenceImage.csv <==
a, b
0.02, 0.9820
0.04, 0.8350
0.06, 0.5860
0.08, 0.4420
0.10, 0.3670


==> Tables/PersistencePermutation.csv <==
a, b
0.02, 0.9895
0.04, 0.8415
0.06, 0.5920
0.08, 0.4170
0.10, 0.3740


==> Tables/ProjectiveGaussian.csv <==
e,c,m,p,nn4
0.0, 0.9637999892234802, 0.9994666695594787, 0.9928666591644287, 0.7271333336830139
0.05, 0.9220000147819519, 0.9768666625022888, 0.961133337020874, 0.5778000116348266
0.1, 0.916866683959961, 0.966266679763794, 0.9151333332061767, 0.5444666683673859
0.15, 0.9198000073432923, 0.9452000021934509, 0.8527333259582519, 0.45273332595825194
0.2, 0.9342666745185852, 0.8734000086784363, 0.758733332157135, 0.40706667304039
0.25, 0.9033999919891358, 0.7962000012397766, 0.649399995803833, 0.2950666666030884


==> Tables/ProjectiveUniform.csv <==
e,nn4,nn5,nn6
0.0, 0.6764666795730591, 0.760866665840149, 0.8108666777610779
0.05, 0.6031333446502686, 0.6972666621208191, 0.7968000054359436
0.1, 0.6016000032424926, 0.7051333427429199, 0.7596666693687439
0.15, 0.598466670513153, 0.6503333330154419, 0.7107333421707154
0.2, 0.5643333315849304, 0.5685333490371705, 0.5241333350539208
0.25, 0.3923333376646042, 0.5574666738510132, 0.35126667022705077


==> Tables/ProjectiveUniform2.csv <==
e, c, m, n, p
0.0, 0.9590666651725769, 0.997266685962677, 0.6298666715621948, 0.9981999874114991
0.05, 0.8904666662216186, 0.9857333302497864, 0.5547333359718323, 0.9772666573524476
0.1, 0.8811999917030334, 0.9725333213806152, 0.5038666725158691, 0.9519333362579345
0.15, 0.8484666824340821, 0.9621333360671998, 0.4747333347797394, 0.9194000124931335
0.2, 0.7449999928474427, 0.9374666690826416, 0.422733336687088, 0.8854666709899902
0.25, 0.6337999939918518, 0.916866660118103, 0.38293332457542417, 0.8335333466529846


==> Tables/RotateScaleImage.csv <==
e, c, m, n, p
0.0, 0.35086666941642763, 0.9995333433151246, 0.78939999, 0.994266676902771
0.1, 0.27700000405311587, 0.9437333345413208, 0.4386  , 0.8845999836921692
0.2, 0.2247999995946884, 0.8809999942779541, 0.24493333, 0.7870000004768372
0.3, 0.2004666656255722, 0.7694000124931335, 0.25086666, 0.5925999999046325
0.4, 0.2096666634082794, 0.556333327293396, 0.21633333, 0.4213999956846237
0.5, 0.19399999976158142, 0.47500001192092894, 0.19233333, 0.3082666605710983


==> Tables/RotateScaleMax.csv <==
e, c,m,n,p
0,0.954466652870178,0.998933339118958,0.959799993038178,0.998133337497711
0.1,0.840600001811981,0.978799986839294,0.853799986839294,0.945466673374176
0.2,0.768066680431366,0.96046667098999,0.775800001621246,0.916666674613953
0.3,0.658799993991852,0.94099999666214,0.649000000953674,0.854333317279816
0.4,0.571066665649414,0.901266670227051,0.5621333360672,0.777133333683014
0.5,0.512733334302902,0.834666669368744,0.494133335351944,0.686066663265228


==> Tables/ScaleGaussian.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.9555999994277954, 0.9998000025749206, 0.6381999969482421, 0.9996000051498413, 0.7046666741371155, 0.678600013256073
0.05, 0.9330666780471801, 0.9913333296775818, 0.5305333375930786, 0.9812000036239624, 0.5642000079154968, 0.5989333510398864
0.1, 0.9033999919891358, 0.9860000014305115, 0.46926666498184205, 0.9679999828338623, 0.5239999949932098, 0.6039999961853028
0.15, 0.9315999984741211, 0.9810000061988831, 0.4701999962329865, 0.9579999804496765, 0.5306000113487244, 0.5725333333015442
0.2, 0.9184000134468079, 0.9784666538238526, 0.4854666590690613, 0.9368666768074035, 0.5396666646003723, 0.5807333350181579
0.25, 0.9342666625976562, 0.9670000076293945, 0.43646666407585144, 0.933733332157135, 0.4964666724205017, 0.5682666778564454


==> Tables/ScaleGaussianImage.csv <==
e, c, m, n,p
0,0.335466665029526,0.9992666721344,0.749533331394196,0.979000008106232
0.05,0.331200003623962,0.978999996185303,0.595800006389618,0.956533324718475
0.1,0.323266673088074,0.95586667060852,0.467533335089684,0.936466681957245
0.15,0.346733337640762,0.942133331298828,0.353400000929832,0.943600010871887
0.2,0.326199996471405,0.92646666765213,0.330266666412353,0.845333337783814
0.25,0.329800003767014,0.87666666507721,0.305666670203209,0.836799991130829


==> Tables/ScaleUniform.csv <==
e, c, m, n, p, nn3, nn4
0.0, 0.965533338, 0.998666668, 0.641466664, 0.998800002, 0.667933334, 0.705533336
0.1, 0.8743333458900452, 0.9798666715621949, 0.47400000095367434, 0.9522666692733764, 0.49166666269302367, 0.5838666558265686
0.2, 0.7784000039100647, 0.9668666601181031, 0.4248000025749207, 0.9164000034332276, 0.431466668844223, 0.5032666623592377
0.3, 0.6514000058174133, 0.9425333142280579, 0.36786665916442873, 0.8455333352088928, 0.40446666479110716, 0.469866669178009
0.4, 0.5611333250999451, 0.9027999997138977, 0.3331999957561493, 0.7796666622161865, 0.359933340549469, 0.3981333315372467
0.5, 0.4677999973297119, 0.8375333428382874, 0.28873333632946013, 0.6954666614532471, 0.3193333387374878, 0.36419999599456787


==> UnderlyingGraph/finalOut.csv <==
features,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
Gamma,34.6937,40.2234,13.2832,7.33,5.13771,4.12853,3.5678,3.04534,2.78945,2.56525,2.41274,2.28585,2.16283,2.06171,1.98824
maxLength,0.0579586,0.0643175,0.0699168,0.0736868,0.0772968,0.080519,0.0836754,0.0868309,0.0897258,0.092173,0.0946045,0.0969171,0.0990392,0.101292,0.103399
NumEdges,999,1340.31,1910.33,2492.55,3069.17,3643.39,4217.85,4790.58,5365.09,5941.56,6517.3,7091.97,7668.82,8246.1,8822.57
Time,114217,62621.5,61896.8,75831.2,86863.8,98628.8,106866,119142,125347,129642,139323,141054,158657,157871,168309


==> UnderlyingGraph/finalOutT2.csv <==
features,Gamma,maxLength,NumEdges,Time
1,34.6937,0.0579586,999,114217
2,40.2234,0.0643175,1340.31,62621.5
3,13.2832,0.0699168,1910.33,61896.8
4,7.33,0.0736868,2492.55,75831.2
5,5.13771,0.0772968,3069.17,86863.8
6,4.12853,0.080519,3643.39,98628.8
7,3.5678,0.0836754,4217.85,106866
8,3.04534,0.0868309,4790.58,119142
9,2.78945,0.0897258,5365.09,125347
10,2.56525,0.092173,5941.56,129642
11,2.41274,0.0946045,6517.3,139323
12,2.28585,0.0969171,7091.97,141054
13,2.16283,0.0990392,7668.82,158657
14,2.06171,0.101292,8246.1,157871
15,1.98824,0.103399,8822.57,168309


==> UnderlyingGraph/possibleFix.txt <==
https://stackoverflow.com/questions/11357688/texmaker-dont-compile-latex-document-on-ubuntu

==> exp/dim2table.csv <==
n, m, h
0.7745000064373017, 0.8620000004768371, 0.8495000004768372
0.6255000054836273, 0.6235000133514405, 0.49700000286102297
0.4550000011920929, 0.6935000002384186, 0.48699999749660494
0.42149999737739563, 0.46449999809265136, 0.2750000014901161
0.3449999988079071, 0.3510000020265579, 0.3050000011920929
0.36199999749660494, 0.33749999701976774, 0.3304999977350235
0.2639999970793724, 0.3020000010728836, 0.24549999833106995
0.26299999952316283, 0.2859999969601631, 0.23799999803304672
0.22950000017881395, 0.22749999761581421, 0.22149999737739562


==> exp/dim3table.csv <==
n, m, h
0.8875, 0.92049999833107, 0.8844999969005585
0.7950000047683716, 0.8365000009536743, 0.815499997138977
0.70799999833107, 0.8145000040531158, 0.6790000021457672
0.5170000076293946, 0.4915000021457672, 0.4275000005960464
0.5299999922513962, 0.5124999970197678, 0.48400000035762786
0.39850000143051145, 0.29550000131130216, 0.3625000029802322
0.36849999725818633, 0.3534999966621399, 0.32000000178813937
0.385999995470047, 0.4405000001192093, 0.3285000056028366
0.28649999648332597, 0.291499999165535, 0.2765000000596046


==> exp/dim4table.csv <==
n, m, h
0.9195000052452087, 0.9880000054836273, 0.9304999947547913
0.8215000092983246, 0.9429999947547912, 0.8339999854564667
0.6619999945163727, 0.6790000081062317, 0.6095000028610229
0.6630000054836274, 0.7269999921321869, 0.6125000059604645
0.48299999833106994, 0.6180000007152557, 0.46599999964237215
0.5509999990463257, 0.5060000002384186, 0.47799999713897706
0.3729999989271164, 0.33349999487400056, 0.3240000009536743
0.3259999990463257, 0.3535000026226044, 0.325
0.3024999976158142, 0.3215000033378601, 0.269999997317791


==> exp/dim5table.csv <==
n, m, h
0.8975000083446503, 0.9810000002384186, 0.9220000088214875
0.7169999957084656, 0.8319999933242798, 0.8044999957084655
0.7424999952316285, 0.7094999969005584, 0.6674999952316284
0.660999995470047, 0.5995000064373016, 0.5810000002384186
0.498499995470047, 0.43000000417232515, 0.38500000536441803
0.47749999463558196, 0.43499999940395356, 0.41800000667572024
0.4409999936819077, 0.42249999940395355, 0.4330000042915344
0.29150000065565107, 0.28700000047683716, 0.2729999959468842
0.3164999932050705, 0.30649999976158143, 0.29799999594688414

